Scaling collapse at the jamming transition

The jamming transition of particles with finite-range interactions is characterized by a variety of critical phenomena, including power law distributions of marginal contacts. We numerically study a recently proposed simple model of jamming, which is conjectured to lie in the same universality class as the jamming of spheres in all dimensions. We extract numerical estimates of the critical exponents, {\theta} = 0.451 $\pm$ 0.006 and {\gamma} = 0.404 $\pm$ 0.004, that match the exponents observed in sphere packing systems. We analyze finite-size scaling effects that manifest in a subcritical cutoff regime and size-independent, but protocol-dependent scaling curves. Our results supports the conjectured link with sphere jamming, provide more precise measurements of the critical exponents than previously reported, and shed light on the finite-size scaling behavior of continuous constraint satisfiability transitions.

==> fmin-crx.dat <==
0.005	0.44825106381857904	0.016648820831126215
0.0033333333333333335	0.45935656448436646	0.016933107373941034
0.0025	0.46476338784716376	0.01665158761948409
0.0016666666666666668	0.4454808492520326	0.020197569882458764
0.00125	0.4403698890503396	0.02832369081826179
0.0008333333333333334	0.44243200328563637	0.03262645092168032

==> fmin-slp.dat <==
200	0.056068824345974856	0.00022295982300335468
300	0.04241178215356481	0.00016909169119461444
400	0.03474272239465488	0.00013211025748017746
600	0.026376106383871147	0.00010035740020402681
800	0.021644593199451945	0.00008236428549810245
1200	0.016328817311295183	0.00009005786975878323
1600	0.013376869914847636	0.00011589910302437736
2400	0.010098539931584539	0.00009458461992814728

==> rmin-crx.dat <==
0.005	0.40002846874256626	0.003302506596526261
0.0033333333333333335	0.4021116987291946	0.0032772641557975773
0.0025	0.40091556345069934	0.0032125244471936337
0.0016666666666666668	0.40690564895667336	0.003927853456035158
0.00125	0.4096734125864997	0.005517911971630925
0.0008333333333333334	0.4067780268586142	0.006361528630460179

==> rmin-slp.dat <==
200	0.000480725679849556	1.5632912963805538e-7
300	0.0002454760330920774	6.512881309063063e-8
400	0.00015141080076871543	3.325026824010136e-8
600	0.00007700526320712379	1.3798310992885494e-8
800	0.000047607287524440814	7.3759967171310105e-9
1200	0.000023931066326068998	4.404050269271339e-9
1600	0.0000147141566813696	3.7015143944983007e-9
2400	7.438971317571672e-6	1.637990274127378e-9

==> scaled-pf-ej-n1.dat <==
0.08707430611864346	0.08254444187251556	0.0024842957630778688	1
0.11521304959585496	0.10713847123480931	0.00301350494274987	1
0.1447862764090263	0.13705546196892787	0.0030404264082290198	1
0.17054894828281977	0.16135855147206593	0.004298693591729202	1
0.19135906733511485	0.17392042333544866	0.004213236022072437	1
0.21470840494801086	0.19748804784921245	0.0042384874849371755	1
0.2409067926454068	0.22230459719260742	0.004245361906178334	1
0.27030186711484255	0.24155574449753517	0.0041778147774422895	1
0.30328368313513054	0.26648420932025507	0.004142630864874437	1
0.34028988936628585	0.2974830340640403	0.004132107369973298	1
0.38181153568134607	0.32048083888204704	0.0040489417708548785	1
0.4283995890998423	0.36030722875887033	0.0040530035523367825	1
0.4806722447854006	0.3951984737225845	0.004007265579507165	1
0.539323129119971	0.4283436265323084	0.003938552612960327	1
0.6051305037044876	0.46293603947422707	0.0038654583008879365	1
0.6789675924174783	0.5098215991686981	0.003829566471412208	1
0.7618141685653834	0.5529050979626896	0.0037650070508534923	1
0.8547695558790657	0.6053577864244951	0.0037191745655576424	1
0.9590672158718047	0.6634864735956724	0.0036758394415276285	1
1.0760911151241699	0.7112693472166426	0.003593002696251098	1
1.2073940896796966	0.7704965401949175	0.0035304156787760847	1
1.354718450235741	0.8299695038510341	0.0034591672793384035	1
1.5200191015478555	0.8899584912271821	0.0033816244294338593	1
1.7054894828281817	0.9640744000798073	0.0033227355048963667	1
1.9135906733511314	1.0300702443580025	0.003242454702518916	1
2.147084049480088	1.0973913232789123	0.003159521083307454	1
2.40906792645405	1.173682334857127	0.0030847202235954924	1
2.703018671148411	1.2466386325656944	0.0030013095307641186	1
3.0328368313512835	1.315265079138063	0.002910362872695615	1
3.4028988936628264	1.3872248588669749	0.0028217200757161727	1
3.8181153568134265	1.4589372254192463	0.002731862266402812	1
4.283995890998388	1.531207701151933	0.0026421504826898766	1
4.80672244785398	1.5988797308613516	0.0025488741639040427	1
5.3932312911996645	1.6709131515377011	0.0024598999029536986	1
6.051305037044819	1.735734187410827	0.0023669119671707317	1
6.789675924174716	1.8012641746942415	0.0022762984487328533	1
7.618141685653769	1.8535011499708334	0.0021799017830672475	1
8.547695558790595	1.899758195154716	0.0020834815550736267	1
9.59067215871798	1.9403741343179866	0.0019878482833276924	1
10.760911151241615	1.9646701220612846	0.001888362280851459	1
12.073940896796866	1.97754469866871	0.001788560565224967	1
13.547184502357283	1.9729292617295628	0.0016865384772712106	1
15.200191015478424	1.9507233269177904	0.001583209311158794	1
17.0548948282817	1.9000513405402706	0.001475105779926991	1
19.135906733511185	1.8226533754431715	0.0013639314349404449	1
21.470840494800733	1.7200117370902892	0.0012508527910624798	1
24.090679264540288	1.5831857255843065	0.0011329387453033134	1
27.030186711483854	1.4186222762460148	0.0010124506983995832	1
30.328368313512584	1.2315415107448626	0.0008905637720743384	1
34.02898893662805	1.025919287780326	0.0007673563549516587	1
38.181153568133965	0.8160132739154248	0.0006460841820170873	1
42.83995890998353	0.6137418534059954	0.000528972831607232	1
48.06722447853932	0.43253469308972575	0.0004192286652929891	1
53.93231291199619	0.28166273308243606	0.0003193781429016164	1
60.513050370447786	0.16967543467308446	0.00023401838718000378	1
67.89675924174665	0.09309199145640082	0.00016364270781241122	1


==> scaled-pf-ej-n2.dat <==
0.08930719050080257	0.08376110263968972	0.002471054769877126	2
0.11706694708199175	0.113616879755857	0.0030786073674074713	2
0.14811752262172131	0.13891787757988364	0.0030263968177960078	2
0.17429596887739685	0.16382873157603814	0.004284660171324	2
0.19556329359087968	0.1774721145912356	0.004210041821959437	2
0.21942562439303978	0.19048310841368388	0.00411765146013694	2
0.24619959991572213	0.2184774569837357	0.004163174973138223	2
0.27624049454720023	0.2392616263894895	0.004112992081209218	2
0.3099469327074594	0.2560922261970466	0.004017163849452283	2
0.3477661783520582	0.2963108013789757	0.004079388709935544	2
0.39020006989307665	0.32370212999862175	0.0040252617521648534	2
0.4378116792899474	0.3499738894551618	0.003951292409043969	2
0.491232783672254	0.3906784499709681	0.003941223612687615	2
0.5511722486383935	0.43451423414664914	0.003923948981015787	2
0.6184254344713875	0.4770810611180492	0.0038816595003255865	2
0.6938847500866054	0.5122034404209749	0.0037970174559312257	2
0.7785514947558762	0.559808627541919	0.00374749568762446	2
0.8735491447404727	0.6060942629132767	0.0036812171331694183	2
0.9801382611385064	0.6554998353025295	0.0036141622180989124	2
1.099733216764842	0.7173614818335448	0.0035693601857380913	2
1.2339209640190123	0.7760291150505694	0.003504776722893538	2
1.3844820927793988	0.8400027389775	0.003442402901797836	2
1.553414457749088	0.8932062685064298	0.003351175939312157	2
1.7429596887739545	0.963407070350074	0.0032856875541679297	2
1.955632935908783	1.031026097345315	0.0032088999555692204	2
2.194256243930386	1.098962920429313	0.0031276119784278697	2
2.4619959991572	1.169370046086833	0.003045771584345933	2
2.762404945471976	1.2439129939592877	0.002965625793683279	2
3.0994693270745666	1.3191963404939426	0.0028832086154114245	2
3.47766178352055	1.3890888622037354	0.0027930992143348774	2
3.902000698930738	1.4695185732722487	0.002712119915674757	2
4.37811679289945	1.545278592663931	0.0026255768964338726	2
4.912327836722503	1.6179041882825216	0.00253628321588666	2
5.511722486383882	1.6992050848235791	0.002453828733500691	2
6.184254344713819	1.7649883252424783	0.002360979774083078	2
6.938847500865998	1.8368335391301294	0.002273820870692758	2
7.785514947558718	1.907942699526613	0.0021877818338857267	2
8.735491447404653	1.974801243738338	0.0021012757286950614	2
9.801382611384971	2.0321391610979616	0.002012324759089254	2
10.997332167648308	2.0884415243739256	0.0019258945666306782	2
12.33920964019002	2.1307932561469167	0.0018365045340289967	2
13.844820927793892	2.168736011490942	0.0017491404914912133	2
15.534144577490771	2.187121307148146	0.0016582796982814584	2
17.429596887739407	2.190321785818542	0.0015666619997859535	2
19.556329359087663	2.1708514895215654	0.001472435925190808	2
21.942562439303657	2.129901118455374	0.001376895780025558	2
24.619959991571797	2.0590231025397236	0.0012780621043618485	2
27.624049454719568	1.9569197109790153	0.001176272251170035	2
30.994693270745444	1.8240168810885034	0.001072101181857915	2
34.776617835205236	1.6574309791463029	0.0009648039527738649	2
39.02000698930702	1.4627982627768752	0.0008556843046497966	2
43.78116792899405	1.241983502345988	0.0007443535459343454	2
49.12327836722464	1.0093089886144537	0.000633480744672654	2
55.117224863838445	0.7792950067988708	0.00052549948515701	2
61.84254344713773	0.5640313426357799	0.00042205880704041014	2
69.3884750086594	0.3786727888236611	0.0003264776059814634	2
77.8551494755864	0.2328502850756795	0.0002416905862102966	2
87.35491447404581	0.1291140866877162	0.00016990578333673937	2


==> scaled-pf-ej-n3.dat <==
0.06309296671572545	0.05881972752735005	0.0017203458050513648	3
0.08295410316617176	0.07864360260445687	0.0021247269005459164	3
0.10442502734936403	0.09858975723122762	0.00212033241321088	3
0.12299463827581941	0.11328407098598407	0.002961738319808521	3
0.1380022539256638	0.12601588521767235	0.0029490009193522478	3
0.15484107563986013	0.14275773927181046	0.0029632076866216313	3
0.1737345443518892	0.1641804146102131	0.003000011604962611	3
0.19493336491256252	0.17334372802538484	0.0029101563805838367	3
0.21871883279107415	0.19355138646780823	0.0029030893596018906	3
0.24540656669497027	0.21686073170648992	0.002901033340824102	3
0.27535069663864187	0.23862210158483876	0.002872880713746147	3
0.30894856303345763	0.2612547697965642	0.0028378822704091767	3
0.34664598915361344	0.2904568852262022	0.002824900129744314	3
0.38894319694011237	0.3194492666926647	0.0027968115755813133	3
0.43640144464200886	0.3540427370296747	0.00277964993806469	3
0.48965047437237047	0.3889849528090601	0.0027506077451613714	3
0.5493968684035094	0.4227493023978437	0.002707096332433695	3
0.6164334250844441	0.46551970267120557	0.0026818303051533605	3
0.6916496787933135	0.5018229964210468	0.0026286789071862477	3
0.7760437035181236	0.5539084215340221	0.0026072414067985217	3
0.8707353566921759	0.5998104779622817	0.0025613521071946744	3
0.9769811390218226	0.6471246436359942	0.002511633286429552	3
1.0961908674874354	0.7068285921730008	0.0024781027815359213	3
1.229946382758183	0.7642222410090099	0.002432607811694756	3
1.380022539256626	0.8233957994025588	0.0023837822642063713	3
1.5484107563985914	0.8882225389160858	0.0023373468023298242	3
1.737345443518879	0.9526849500871362	0.0022852668138808345	3
1.9493336491256088	1.0245014951601785	0.002237270823283348	3
2.1871883279107207	1.0913250143454383	0.0021799137742803685	3
2.454065666949683	1.160922868018497	0.002122579393631876	3
2.7535069663863996	1.2351728847523336	0.0020669317442737318	3
3.08948563033456	1.3107406119496179	0.002010113769620757	3
3.4664598915361053	1.384428730412962	0.0019502826731617243	3
3.8894319694010866	1.4611975774713668	0.0018915452385998707	3
4.364014446420049	1.5398665798443087	0.0018331744998146536	3
4.896504743723661	1.6152590926541481	0.0017724882215058955	3
5.493968684035054	1.6953379003413966	0.0017143140961757065	3
6.164334250844407	1.7711239455427712	0.001654195130487921	3
6.916496787933084	1.8495545487069076	0.00159586383465594	3
7.760437035181162	1.9258304199277336	0.0015373447953228275	3
8.707353566921682	2.0001101979856344	0.0014790716838211687	3
9.76981139021815	2.0756953815154047	0.001422473125726495	3
10.961908674874294	2.1437672625611777	0.0013647436364220215	3
12.299463827581723	2.206390410837551	0.0013070838280128275	3
13.80022539256613	2.262749792454701	0.0012496273664123014	3
15.484107563985763	2.3114655335788683	0.0011923560830448066	3
17.373454435188645	2.341985100335608	0.0011330636955516294	3
19.493336491255953	2.3610817945613016	0.0010740333747537418	3
21.871883279107063	2.3596317618195175	0.0010136414870345865	3
24.540656669496634	2.3386970722792944	0.000952684823070392	3
27.535069663863744	2.288329575879213	0.0008896548435819716	3
30.89485630334531	2.2100417991628754	0.0008253962748868932	3
34.66459891536076	2.095953038602041	0.0007588449259343436	3
38.8943196940106	1.9464125114353958	0.000690366492605727	3
43.640144464200226	1.7635778116941494	0.0006203825502631688	3
48.96504743723621	1.5481414399687425	0.0005487412125309325	3
54.93968684035004	1.3088465403265963	0.0004763285636932029	3
61.643342508443496	1.0572448233639828	0.00040415694339614915	3
69.16496787933026	0.8082722442242414	0.0003336115618771884	3
77.60437035181111	0.5781280933441597	0.00026636324530388727	3
87.07353566921611	0.3822789633676226	0.00020448076464349017	3
97.69811390218061	0.22983462655473358	0.00014968214233534687	3
109.61908674874189	0.12359448238032142	0.00010362434589350098	3


==> scaled-pf-ej-n4.dat <==
0.11407150789841479	0.10052174182599805	0.003129105145463924	4
0.15066889936325437	0.13672363763894302	0.003888967996610541	4
0.18973220664535376	0.16795602196432388	0.003841064817203479	4
0.22352416275142697	0.18894303333237567	0.005308142532626322	4
0.2507982355894962	0.21810360775237675	0.005384043486303075	4
0.2814002486377861	0.24484697626791113	0.005385481108227248	4
0.31573627201675686	0.25812682046133417	0.005220278825791717	4
0.35426192389530603	0.2920626228441175	0.005242218572455738	4
0.39748841626705045	0.3190868667934314	0.005172870414058682	4
0.4459893384228908	0.35950037258806417	0.00518354420629944	4
0.500408268132407	0.38068915350054233	0.005035729411657212	4
0.5614673115298466	0.41913986531489184	0.004988346571263916	4
0.6299766850237973	0.471128546588656	0.0049928307475442255	4
0.7068454663766756	0.5093522565531621	0.004901017480183156	4
0.7930936576143077	0.5464255860654323	0.004792285107018799	4
0.8898657198330949	0.6187824983713431	0.004814444061363059	4
0.9984457595034317	0.6503775097303419	0.004659720758203222	4
1.120274567782391	0.7174134119557363	0.0046202117469192	4
1.2569687389369995	0.7682238256378197	0.004513578710320934	4
1.4103421215679797	0.8292077849638977	0.004426992840465131	4
1.5824298872786542	0.8945314700594367	0.004340851672186691	4
1.7755155361656232	0.956792528928634	0.0042382446450818815	4
1.9921611974776778	1.0277448109749563	0.004146863885958041	4
2.2352416275142506	1.0986135174108873	0.004047618790363573	4
2.507982355894946	1.1652926211637769	0.003935452114987927	4
2.81400248637784	1.2404987854719436	0.0038333220379305763	4
3.1573627201675416	1.3159083603101265	0.003727262305922535	4
3.5426192389530264	1.3912493367826058	0.0036180921131184797	4
3.9748841626704734	1.4721267573750003	0.003513579119203133	4
4.459893384228876	1.5545364136244724	0.003408612120548722	4
5.004082681324042	1.627750882374465	0.0032928436030643083	4
5.614673115298419	1.718384395411784	0.003194017522298469	4
6.299766850237913	1.7939288233986859	0.0030809151524631563	4
7.068454663766693	1.875841415234358	0.0029742344129796774	4
7.930936576143008	1.9677499435494883	0.0028758225747392997	4
8.898657198330884	2.0439151205208397	0.0027669961985079456	4
9.984457595034263	2.12787723296721	0.0026653265054344517	4
11.202745677823827	2.206964915360819	0.002562564755827145	4
12.569687389369875	2.292711487084268	0.0024657658739633747	4
14.103421215679669	2.365844392628951	0.0023646682626578706	4
15.82429887278642	2.440898033493636	0.0022675243161207103	4
17.755155361656136	2.502784820982175	0.002167648654006003	4
19.92161197477661	2.5607867508208138	0.0020699689991574544	4
22.352416275142296	2.60565118701599	0.00197122079866834	4
25.07982355894922	2.634825819701075	0.0018713416751895485	4
28.14002486377816	2.6438474625904944	0.001769682399611666	4
31.5736272016752	2.631957133164746	0.001666926842319607	4
35.42619238953004	2.584462525917009	0.0015594169624456168	4
39.74884162670442	2.5052553967535167	0.0014494496622636023	4
44.59893384228839	2.3987060702311154	0.0013389539824447566	4
50.040826813239946	2.2414344541496867	0.0012219126359518874	4
56.146731152983726	2.051962140997137	0.0011037273543846838	4
62.997668502378666	1.824546887725854	0.0009825499739222732	4
70.68454663766643	1.563643991850545	0.0008587091181491696	4
79.30936576142942	1.2884253835465351	0.0007358796115093743	4
88.98657198330807	1.0032749662134055	0.0006130376138672739	4
99.84457595034166	0.7349292568130613	0.0004953360111182181	4
112.0274567782373	0.4993362187753732	0.00038545498648641407	4
125.696873893698	0.3092057805102552	0.0002863524718565001	4
141.03421215679552	0.1714988131610945	0.00020132962920165083	4
158.24298872786267	0.08323844301659587	0.00013241558644235183	4


==> scaled-pf-ej-n5.dat <==
0.16092687998131258	0.13945332947666966	0.0040734752483703425	5
0.21188549463187883	0.18259441743805632	0.004975121571826087	5
0.2664622478182124	0.22636263141255633	0.004939637585511562	5
0.3147192543092089	0.2674024814387178	0.006986290186233952	5
0.3531208112590846	0.29200632684817046	0.0068922343333271355	5
0.39620806683077336	0.3267997533849185	0.006883427844287193	5
0.44455276272743316	0.36103907696566295	0.006830319347023657	5
0.49879640369110234	0.3757897085062755	0.006578643392622169	5
0.559658769880868	0.4320228665064687	0.006659126595834864	5
0.6279474679182689	0.4653605306834371	0.006524671894406492	5
0.7045686473364876	0.5097377266869962	0.006446697513491584	5
0.7905390246341123	0.5529112066690401	0.0063385745192867035	5
0.8869993744853482	0.5990589226899864	0.006228718082979985	5
0.9952296671268583	0.6566826869204001	0.006156610624502313	5
1.1166660527851346	0.6976724094416048	0.005990867003807646	5
1.2529199185174498	0.7582930151819508	0.00589633882923949	5
1.405799270339089	0.8179500769310858	0.0057813239199383465	5
1.5773327243646937	0.8878219562483533	0.005686261717435014	5
1.7697964253115797	0.9470402642324354	0.005544317928352865	5
1.985744249557238	1.0208333580924271	0.0054342714814993144	5
2.2280416935272216	1.0893176029046794	0.005299576493067135	5
2.4999038970917384	1.1604076588908991	0.0051637974352993525	5
2.8049383065183315	1.2398121196717387	0.005038970814280747	5
3.1471925430920624	1.314762330410377	0.004898775424426805	5
3.5312081125908237	1.3864362792179616	0.004749127850168021	5
3.962080668307704	1.4610442745498	0.00460251902694648	5
4.445527627274294	1.5384864890312104	0.00445872561859042	5
4.987964036910976	1.6380884149279673	0.0043434274692470505	5
5.596587698808636	1.7108372384516701	0.004190523220668006	5
6.279474679182646	1.799345262456984	0.004057150858987535	5
7.045686473364837	1.8902447903525432	0.003925752619090971	5
7.905390246341056	1.9720305930067241	0.0037854780147739573	5
8.869993744853398	2.058107405855689	0.0036508830554637575	5
9.952296671268494	2.1423370782692466	0.003516477203996772	5
11.166660527851246	2.237773193000181	0.0033929068590686897	5
12.529199185174406	2.328998948509821	0.0032677479467079057	5
14.057992703390813	2.4151245831983585	0.0031414754742309318	5
15.773327243646818	2.4976247479736022	0.0030159733433250675	5
17.69796425311563	2.58515343746078	0.0028967236607712697	5
19.85744249557219	2.659723920115641	0.0027738449638548077	5
22.280416935272033	2.725841334579224	0.002651027242446742	5
24.999038970917248	2.7871751569612644	0.002530731293682916	5
28.04938306518308	2.8279176879941503	0.002406563282995312	5
31.47192543092033	2.862141091124629	0.0022856483982985377	5
35.312081125907895	2.8674468192584848	0.0021597903193441947	5
39.620806683076694	2.844298898840639	0.0020307268955878205	5
44.45527627274266	2.7923452244260947	0.0018995400701628312	5
49.87964036910942	2.7005310292401106	0.0017635528945285205	5
55.96587698808589	2.5717000232369767	0.0016247032851053145	5
62.79474679182587	2.4040642109952084	0.0014829856062306855	5
70.45686473364773	2.187542063099566	0.0013354945206348993	5
79.05390246340991	1.9327549316576869	0.0011850926353750998	5
88.69993744853332	1.6433934853809509	0.001031655468839815	5
99.52296671268424	1.340048843941596	0.0008794764574881319	5
111.66660527851168	1.0362415842644457	0.0007301202813039373	5
125.29199185174286	0.7482053660374932	0.0005856987720387885	5
140.57992703390678	0.49857646983338555	0.0004513669888165549	5
157.73327243646682	0.3023656889816853	0.0003318410876659626	5
176.97964253115506	0.16231368433137974	0.00022953106518976574	5


==> scaled-pf-ej-n6.dat <==
0.16438016084266324	0.147895652288482	0.004471433190467567	6
0.21671781123297176	0.19456945613638305	0.005470529977086668	6
0.272539399652785	0.2295692540101631	0.005298849524150118	6
0.32163374741678874	0.26551940113838246	0.007418595555514796	6
0.36087900012793406	0.29021731188626926	0.007322092696104377	6
0.40491289791358287	0.3279717704333086	0.007348383226585185	6
0.45431974384392676	0.35540314691262076	0.007221612805270443	6
0.509755136746626	0.4017615228109028	0.007248660104528398	6
0.5719546706049344	0.4419930686685752	0.007177633757611412	6
0.641743695442937	0.47433266919732003	0.007019643938427868	6
0.7200482692189137	0.5184837590656458	0.006928530667965336	6
0.8079074460518102	0.5514658089990659	0.006745790674877738	6
0.9064870638380976	0.6022516537873636	0.00665522228752541	6
1.0170952142123462	0.6639824117708817	0.00659708155239806	6
1.1411996001284606	0.7170816860093637	0.006472288693308895	6
1.2804470113861561	0.7630668492942494	0.00630310959255376	6
1.436685176531063	0.8405924181542913	0.006245486864963325	6
1.611987281089926	0.8942998601237531	0.006081562110001537	6
1.8086794774829429	0.9634653467872231	0.005959250128448787	6
2.0293717516530916	1.033193317895244	0.005825917890177313	6
2.2769925559938664	1.1066644289343208	0.005692218212057046	6
2.5548276681333166	1.1756826905124713	0.005538837541695734	6
2.8665637912068354	1.2384863057609918	0.005366846444547027	6
3.2163374741678687	1.328529743635039	0.005247581666163282	6
3.6087900012793077	1.3980124450425073	0.005081934741010593	6
4.049128979135784	1.4782273827717887	0.004933375656994439	6
4.543197438439227	1.5550428442514996	0.004776884544007418	6
5.097551367466217	1.6508579760553228	0.0046465265308862575	6
5.719546706049308	1.7321885531339027	0.004493359299935693	6
6.417436954429321	1.8170182399613748	0.0043446341199265305	6
7.200482692189077	1.9042427088312477	0.004198892111209168	6
8.079074460518026	1.9930170729359713	0.004055356838229521	6
9.064870638380905	2.0920394149225086	0.003922459754932911	6
10.17095214212339	2.184901966188378	0.0037843347247450507	6
11.411996001284544	2.2798407334181316	0.0036494365683505166	6
12.804470113861454	2.374920612066624	0.00351639872128708	6
14.366851765310496	2.4789611007653494	0.003391629632804974	6
16.119872810899118	2.578907858290224	0.0032658142359392804	6
18.086794774829265	2.6792364597091707	0.0031425275035909107	6
20.29371751653077	2.7752201284686677	0.00301941135145487	6
22.769925559938542	2.865273603768535	0.0028963871664648183	6
25.54827668133298	2.9607267687818712	0.0027795387322494137	6
28.665637912068085	3.042851058616955	0.0026601976936012064	6
32.163374741678396	3.114963343803172	0.0025409729117272205	6
36.08790001279279	3.169461231034601	0.002419726534725697	6
40.49128979135762	3.2101916404683988	0.0022990003892850853	6
45.431974384391886	3.2263811699327674	0.0021758622738443094	6
50.97551367466169	3.2110802788835904	0.0020492698321028127	6
57.19546706049251	3.168523823895469	0.0019217728498104655	6
64.17436954429269	3.080776142727987	0.001788972383203829	6
72.00482692189026	2.9498170573630618	0.0016526127778987596	6
80.79074460517967	2.7694170633045716	0.0015117074275492973	6
90.64870638380833	2.5429566789108975	0.0013675494712126898	6
101.70952142123302	2.270070655860923	0.0012198129859126124	6
114.11996001284436	1.9557268215091055	0.0010688768251036194	6
128.04470113861345	1.6160548997858182	0.0009172793574852065	6
143.66851765310398	1.2699089286482317	0.00076764398877089	6
161.19872810898997	0.9365404746324001	0.0006223530763026949	6
180.86794774829116	0.641402386534413	0.0004862267530699526	6
202.93717516530583	0.3990617618516637	0.00036207090111862523	6
227.69925559938335	0.22245278404621405	0.0002552069444216197	6
255.4827668133277	0.10778339511298675	0.00016770634531067832	6


==> scaled-pf-ej-n7.dat <==
0.2807186644418679	0.222939694650383	0.005752444478413882	7
0.3840641304030075	0.3152685287383626	0.008270805595473066	7
0.4835034102633118	0.372282793004445	0.008010250318809994	7
0.5701123481368693	0.4461109010609838	0.01141998593110948	7
0.6396765756349927	0.4676842611747837	0.011038766032290767	7
0.7177289226471465	0.5120317551709977	0.010904169630484576	7
0.8053050963963636	0.5432723597028674	0.010603590709299001	7
0.9035671795001412	0.6164455866005867	0.010663297473014978	7
1.013819050100733	0.6528120903504187	0.010359486900956593	7
1.1375236835359097	0.7123661204261409	0.010216350385821764	7
1.2763225651328356	0.7804975747357478	0.010095548743301316	7
1.432057471721059	0.8454036870543185	0.00991919024360351	7
1.6067949108920399	0.8818798157714606	0.009564204474470829	7
1.8028535422993506	0.9643046199874504	0.009441723429646654	7
2.022834944863536	1.0227395658684886	0.009179661772177675	7
2.269658138143781	1.0955394375090994	0.008969291919799479	7
2.5465983159539562	1.1769294937054042	0.008776459927252967	7
2.8573303061946373	1.2331440969079166	0.008481078151716696	7
3.2059773335866586	1.3143158008396283	0.008265973631879857	7
3.597165732358035	1.4047170400146236	0.008067492612382276	7
4.036086334888355	1.4706077887117728	0.007792782982057534	7
4.528563350900707	1.5583676587549709	0.007573194561258794	7
5.081131651186125	1.6552087036300718	0.007368354832546064	7
5.701123481368631	1.74006638616987	0.007132258246582839	7
6.396765756349869	1.823160918743436	0.006892180653923001	7
7.177289226471404	1.9038292734443976	0.00664902783689895	7
8.053050963963585	1.9978142535039263	0.00643015889235395	7
9.035671795001345	2.1005816830539548	0.006224635684273838	7
10.138190501007243	2.1913838238154364	0.006002102071934484	7
11.37523683535899	2.292758123997656	0.005795931866446375	7
12.763225651328252	2.3961680353234676	0.0055937465685413235	7
14.320574717210489	2.500248817316631	0.005394308328656511	7
16.06794910892031	2.6059538183430884	0.005199092072390894	7
18.028535422993354	2.7130970718944	0.005008144111187946	7
20.228349448635168	2.824608444290135	0.00482417748677686	7
22.696581381437607	2.945193913123988	0.004650515520938596	7
25.46598315953933	3.0394860278938527	0.004460096205876859	7
28.573303061946163	3.138996559325034	0.004278973243774197	7
32.05977333586641	3.239230636849833	0.00410360061959653	7
35.97165732358008	3.325803578926197	0.003925477109327124	7
40.36086334888317	3.396842600092527	0.0037452590552692756	7
45.28563350900666	3.458282193818755	0.0035675852962319416	7
50.811316511860824	3.495340123530862	0.003386014957183319	7
57.01123481368599	3.5102993410687815	0.0032034372942642574	7
63.96765756349816	3.491756748764545	0.003016241712501562	7
71.77289226471333	3.43081478578037	0.0028225574325421218	7
80.53050963963511	3.3277905214543497	0.002624352334930785	7
90.35671795001271	3.169744023074334	0.0024179997233481757	7
101.38190501007178	2.9699629334257223	0.002209630549214392	7
113.75236835358916	2.711457098703428	0.0019931754058509087	7
127.63225651328152	2.4041963088545337	0.0017718588171209701	7
143.20574717210366	2.0575221722483805	0.0015474492434612102	7
160.67949108920158	1.6824435080927018	0.001321035219796924	7
180.28535422993195	1.3047621145087216	0.001098271768369803	7
202.2834944863503	0.9482434564770834	0.0008839019220264424	7
226.9658138143746	0.6362580818071514	0.0006835350782020446	7
254.6598315953912	0.387132118097992	0.0005033542650877694	7
285.73303061945876	0.208889045381284	0.00034906152652880223	7
320.5977333586612	0.09752824203018853	0.00022516938883862354	7
359.71657323579785	0.038193495533850104	0.00013302671138431236	7


==> scaled-pf-ej-n8.dat <==
0.8071508710434302	0.5167394455130864	0.014201284316765093	8
1.1039367482192919	0.7242454521461646	0.020330823294952744	8
1.3920252280912309	0.8332494343234312	0.01941995115542372	8
1.6420967622549143	0.8993468290511014	0.02627020137552835	8
1.8424628709995188	0.9732053689048122	0.025798950907556982	8
2.067277342627635	1.080707913642251	0.025665750248533	8
2.3195233285885264	1.111489144439367	0.02457267353298038	8
2.6025479798602427	1.1813794781061577	0.02391632845823719	8
2.9201068616094914	1.2561508643018513	0.023282022187898044	8
3.276413787259638	1.356453953638456	0.022840327451200935	8
3.6761967332346996	1.4310541778103696	0.022147659396094036	8
4.124760576333923	1.475220033472166	0.02122893458287641	8
4.628057486223858	1.5434979359445773	0.02049995107431345	8
5.192765907113516	1.6947429141280617	0.02027924169929738	8
5.826379176651445	1.756990894501606	0.01949326350127846	8
6.537304957963604	1.8276774227679873	0.01876936463769473	8
7.3349768042348815	1.9340194634338244	0.01822763058364918	8
8.229979336228364	2.0020481027939447	0.017508020724326702	8
9.234188693772035	2.1163300181408182	0.01699383878991396	8
10.360930124918784	2.2302398136430814	0.016469316672689395	8
11.625154803892013	2.3076782535835467	0.01581566388570905	8
13.043638224083972	2.483231474793962	0.015488465765604947	8
14.635202798660679	2.5692029669076155	0.014873014641165284	8
16.420967622549004	2.6434043999276917	0.014242348298862164	8
18.42462870999501	2.7919983120288663	0.013818387709078285	8
20.672773426276187	2.903831077603845	0.013304099138562711	8
23.195233285885102	3.028020206349265	0.01282564404184014	8
26.025479798602287	3.142130491420334	0.012334226138276741	8
29.201068616094673	3.276391847263799	0.011890434265668305	8
32.76413787259606	3.383635351321581	0.011407528826190108	8
36.76196733234667	3.482106151267114	0.010924983788858814	8
41.24760576333887	3.628265333100434	0.010528083425380308	8
46.28057486223823	3.7295527829544826	0.010076928498337375	8
51.92765907113489	3.8090948556201685	0.009614145532864082	8
58.26379176651402	3.8990750911635237	0.0091829157035883	8
65.37304957963543	3.9428256437132165	0.008717733414129443	8
73.34976804234813	3.9605138493375716	0.008248511157193156	8
82.29979336228304	3.9567550253045805	0.007783400525177082	8
92.34188693771985	3.9083944471329213	0.007302961175564118	8
103.60930124918694	3.7962967463686215	0.006794850007888655	8
116.25154803891907	3.6421211148103443	0.006283143662718279	8
130.43638224083847	3.4211983823301653	0.005748955235891595	8
146.35202798660558	3.1540926986366835	0.0052111914007397335	8
164.2096762254888	2.816628421420886	0.004649053850143797	8
184.24628709994892	2.430004213812899	0.004076648916736739	8
206.72773426276018	2.0170227659970514	0.0035063494619626437	8
231.9523328588489	1.5865230899780514	0.002935776546195855	8
260.25479798602026	1.180048005333729	0.0023902847219469422	8
292.0106861609441	0.8121612991077118	0.0018720650845026239	8
327.64137872595836	0.5079683532650108	0.0013977133915813377	8
367.61967332346416	0.283180771147268	0.000985216503305399	8
412.47605763338544	0.13799676817561743	0.000649283334573396	8
462.8057486223785	0.05633536036801855	0.0003916429709603496	8


==> scaled-pf-ej-n9.dat <==
1.606909914412805	0.8262490279291308	0.023435563326755005	9
2.194872220182272	1.0463104945025392	0.03191217090712757	9
2.766709664735097	1.1983660272462378	0.03041890875477194	9
3.2658601349421037	1.3291912722841726	0.04170043899668394	9
3.664355340574139	1.410844480061772	0.040558927102465586	9
4.1114743152441475	1.4704498346929515	0.03909056908077742	9
4.61315005609246	1.5467148106454665	0.037848790751611947	9
5.176039495399875	1.6377041171317537	0.03676754282349268	9
5.807611834034481	1.7134177496899095	0.035504100749204064	9
6.51624765320915	1.8142742311197402	0.03449040964792459	9
7.311350119702516	1.9383814478084576	0.03365631074108743	9
8.203469760169098	2.055184680119112	0.03271691257318473	9
9.204444460217838	2.126444561856016	0.031417666034619346	9
10.327556545961883	2.2691876168697025	0.030639529286314568	9
11.587709032416262	2.2746183754101574	0.028960173416449627	9
13.001623377452571	2.396953075148619	0.02806575000988354	9
14.588061365385633	2.600212930822412	0.027596330871001627	9
16.368074064452163	2.629897533844937	0.0262009054803918	9
18.365281161696686	2.844085451689529	0.02572279797982725	9
20.606184381867855	2.905734207843733	0.024545666522107386	9
23.12051914920459	3.058751889702777	0.023774917130357353	9
25.94164915844948	3.128971852472277	0.022701142490730523	9
29.107009090807313	3.287488420843675	0.021967417417309277	9
32.65860134942082	3.424106611170645	0.02116510978796173	9
36.643553405741194	3.58004701783612	0.020431076583721584	9
41.11474315244113	3.7614418527595346	0.019770791803132085	9
46.13150056092417	3.8514124961605694	0.018886735753119985	9
51.76039495399829	3.9504659091578946	0.018058058087623896	9
58.07611834034429	4.069017703632389	0.01730181548612065	9
65.16247653209103	4.153094680127398	0.016501856361448998	9
73.11350119702477	4.267361074608568	0.015791616267847905	9
82.03469760169038	4.278596590770136	0.014927860119542537	9
92.0444446021775	4.321960276474408	0.014164044155326143	9
103.27556545961785	4.27889766340202	0.013304937426406585	9
115.87709032416171	4.2382235234481564	0.012500829024562952	9
130.0162337745251	4.111658511235576	0.01162399475560124	9
145.88061365385505	3.9378669629977874	0.010739335409602197	9
163.6807406445201	3.683866493885241	0.009806156676147402	9
183.6528116169651	3.372189662350917	0.008857331167529493	9
206.06184381867678	2.9910774503118343	0.007875184112228196	9
231.2051914920442	2.558563166898389	0.006876143923318896	9
259.416491584493	2.093057847814168	0.005871343675199419	9
291.07009090807077	1.633131359340132	0.0048961807897478045	9
326.58601349420536	1.1923604502682406	0.003949577750671123	9
366.4355340574083	0.8049275854263337	0.0030635522523498483	9
411.1474315244079	0.490621043077912	0.0022579793832852866	9
461.3150056092383	0.26749830635366983	0.0015740097015196157	9
517.6039495399793	0.12497399361580286	0.0010156795553064716	9
580.7611834034383	0.04845242292596786	0.0005970416601133038	9


==> scaled-pf-hc-n1.dat <==
0.000856088464201269	0.6297293408814147	0.01868378078461419	1
0.0014664235664319408	0.6737759982144746	0.01808509536015266	1
0.0021697327865404033	0.6740942539198415	0.01717193776404375	1
0.0028751295541558984	0.6689804513991996	0.01820060199332769	1
0.003620526093041792	0.6437133183718112	0.01590992583012654	1
0.0045621575653932945	0.6603297739332713	0.014354995085505898	1
0.005393231291199785	0.6520237342900703	0.018553674190675534	1
0.006051305037044973	0.660167466489639	0.01762484404042448	1
0.006789675924174883	0.6747649123302436	0.016821877622816592	1
0.007618141685653953	0.6780063008683669	0.015918974553544185	1
0.0085476955587908	0.6758938490731226	0.01500505082065861	1
0.009590672158718188	0.6522686478375193	0.01391590565180911	1
0.01076091115124186	0.6850598223458251	0.013463639433205537	1
0.01207394089679717	0.6770638706160923	0.012636099686557786	1
0.013547184502357616	0.6862456946021834	0.012009862631044088	1
0.015200191015478799	0.6569498427869205	0.011093391245402368	1
0.017054894828282107	0.6572973206302148	0.01047560597170333	1
0.019135906733511603	0.679113060714587	0.010052388508766776	1
0.021470840494801233	0.6894714138132089	0.0095621676967565	1
0.024090679264540872	0.6763076510728226	0.008940676351431608	1
0.027030186711484532	0.6848202804937753	0.0084934968524503	1
0.030328368313513307	0.6755029429323448	0.00796364416210005	1
0.034028988936628785	0.6840442687052827	0.0075655468991748425	1
0.03818115356813484	0.6819933767373156	0.0071316217705008214	1
0.042839958909984606	0.6800087982379834	0.006722882014034802	1
0.048067224478540595	0.6950331481217947	0.006416541130875329	1
0.05393231291199759	0.687027113709857	0.0060226158401366576	1
0.06051305037044928	0.6869882402529566	0.005685555130339252	1
0.06789675924174826	0.6867169322192579	0.005366450174995587	1
0.07618141685653891	0.7049546218676072	0.005133089122443536	1
0.08547695558790729	0.7040422129206669	0.004842811591466656	1
0.09590672158718139	0.7121811708842252	0.004598259399109824	1
0.10760911151241781	0.714510250398026	0.004348129351875304	1
0.12073940896797049	0.7105751126970996	0.004093579413253733	1
0.13547184502357484	0.7188870288661144	0.0038871253642884527	1
0.15200191015478684	0.731936162167477	0.003702838970747243	1
0.17054894828281977	0.7282860990736835	0.00348697821300871	1
0.19135906733511485	0.7448519192210973	0.003329148702489936	1
0.21470840494801086	0.7480612331289953	0.003149682648947487	1
0.2409067926454068	0.7599182823851177	0.002996964993296501	1
0.27030186711484255	0.7707256702403884	0.0028493653297369677	1
0.30328368313513054	0.7757909545571232	0.00269879924115138	1
0.34028988936628585	0.7926964378690461	0.0025754414250596497	1
0.38181153568134607	0.8032830462753868	0.0024475553624192267	1
0.4283995890998423	0.8209888257956788	0.0023359677713020105	1
0.4806722447854006	0.830923887215931	0.0022185991673228937	1
0.539323129119971	0.8516802651374319	0.002120491400721779	1
0.6051305037044876	0.8684707706523731	0.002021509686838907	1
0.6789675924174783	0.8915200351313854	0.0019335872662642217	1
0.7618141685653834	0.9123034506822616	0.0018465789577254436	1
0.8547695558790657	0.9378535158905693	0.0017675256666781001	1
0.9590672158718047	0.9611387833758895	0.0016892396808066213	1
1.0760911151241699	0.9912516626795287	0.0016195344403670945	1
1.2073940896796966	1.0223098457696553	0.0015527069441995454	1
1.354718450235741	1.0545736211365828	0.0014888010810536379	1
1.5200191015478555	1.0874627307799225	0.001427267624331295	1
1.7054894828281817	1.1282056898444248	0.0013724368374843964	1
1.9135906733511314	1.1697112399917415	0.0013192817512007813	1
2.1470840494800894	1.213713702044945	0.0012686924372417043	1
2.40906792645405	1.2593458345443758	0.0012200306143048533	1
2.703018671148411	1.3058388229031836	0.001172851456871901	1
3.0328368313512835	1.3600376277841166	0.0011299876204324828	1
3.4028988936628264	1.4114531786651927	0.001086754536181211	1
3.8181153568134265	1.4668681950068316	0.0010459086859132488	1
4.283995890998388	1.5258783290998692	0.0010070665619209959	1
4.80672244785398	1.5837579894227916	0.0009685959146607749	1
5.3932312911996645	1.6430338161059568	0.000931368347898651	1
6.051305037044819	1.6995378548623363	0.0008942596693749856	1
6.789675924174716	1.7539236917058125	0.0008576371221154564	1
7.618141685653769	1.806021903953041	0.0008215986750190047	1
8.547695558790595	1.853061423228259	0.0007856753562124895	1
9.59067215871798	1.891797590210326	0.0007494377367893777	1
10.760911151241615	1.920523536812574	0.0007128662280892515	1
12.073940896796866	1.9357626311794625	0.0006756538790566927	1
13.547184502357275	1.9330898058651413	0.0006374178760553906	1
15.200191015478424	1.909846293657933	0.0005981325425490311	1
17.0548948282817	1.862568909179987	0.0005576406159107971	1
19.135906733511185	1.7881029032882143	0.0005158156061984568	1
21.470840494800733	1.6839512420633127	0.00047256655266025773	1
24.090679264540288	1.548907274475764	0.000427869109572843	1
27.030186711483843	1.3854287180679792	0.0003820237087281055	1
30.328368313512584	1.1982295587006164	0.00033540400026347905	1
34.02898893662803	0.9946166833497792	0.0002884868976729101	1
38.181153568133965	0.786913340845044	0.00024224882411564037	1
42.83995890998353	0.5889370031600489	0.000197848446533191	1
48.06722447853932	0.4129836851246524	0.00015641005588558067	1
53.93231291199619	0.26854793313545544	0.00011907185807118096	1
60.513050370447786	0.16068386731779075	0.0000869529581707042	1
67.89675924174665	0.08772736467928231	0.000060654882433378145	1
76.1814168565371	0.04350640100737737	0.000040325039626751395	1


==> scaled-pf-hc-n2.dat <==
0.0017461675801758825	0.6843839594437209	0.020449882202417113	2
0.0029887520629532246	0.6849196636256646	0.019151569130827488	2
0.004452769870632916	0.6479539727556994	0.017622024924319944	2
0.005862819711542647	0.6808459978547546	0.01928038323951938	2
0.0073944557139212766	0.6813770325850753	0.017174540503563426	2
0.009309558533166378	0.6729002870713352	0.015210913644122607	2
0.010997332167648588	0.6915889860261504	0.020065031595368356	2
0.012339209640190325	0.6765645199569109	0.0187357215503613	2
0.013844820927794228	0.6677268205097545	0.017571758434467226	2
0.01553414457749112	0.6993804206151297	0.01697745346591382	2
0.017429596887739804	0.6795217404675084	0.01579855956088765	2
0.019556329359088163	0.6910665321571358	0.015040966509893044	2
0.021942562439304196	0.7054852272603815	0.014346956313165325	2
0.024619959991572404	0.6662093951892842	0.01316197890203713	2
0.027624049454720235	0.6730204174536103	0.012489065221486902	2
0.030994693270746124	0.7072376682417507	0.012086442926794961	2
0.034776617835206046	0.6829761486500573	0.011212916353934912	2
0.039020006989307986	0.6795817729770341	0.01055933759155521	2
0.04378116792899517	0.6812779580177822	0.009981090256741357	2
0.04912327836722579	0.6945081521329011	0.009513810303190427	2
0.05511722486383968	0.7007529793901522	0.009021905842798926	2
0.06184254344713912	0.7011528492717544	0.008519658077346436	2
0.06938847500866117	0.6983451685306433	0.008026955960122338	2
0.07785514947558846	0.7068512566472273	0.007623946341649721	2
0.08735491447404808	0.7183669207361891	0.0072558613727916966	2
0.09801382611385147	0.715425993502232	0.006835938886237443	2
0.10997332167648488	0.731989891438796	0.006527822781716049	2
0.12339209640190213	0.7232080401594644	0.006125583110589921	2
0.13844820927794105	0.7367653345693806	0.005836875173805377	2
0.15534144577491027	0.7359361326413861	0.005507263762882089	2
0.17429596887739685	0.7474004527045061	0.0052395319393181	2
0.19556329359087968	0.7493701557370521	0.004952950758284085	2
0.21942562439303978	0.7563980362582957	0.0046977619951404275	2
0.24619959991572213	0.7700933348372713	0.004474942879199871	2
0.27624049454720023	0.7764532729321008	0.004242027467438598	2
0.3099469327074594	0.7878966371227167	0.004034135090013708	2
0.3477661783520582	0.8010150452846928	0.003840043556859697	2
0.39020006989307665	0.8105595927181218	0.0036467692888813947	2
0.4378116792899474	0.8304162686815223	0.00348468670350646	2
0.491232783672254	0.8397696995840725	0.003308231663595177	2
0.5511722486383935	0.866933534273874	0.0031732823416903426	2
0.6184254344713875	0.8830509256715007	0.003023491060451018	2
0.6938847500866054	0.9042135229424031	0.0028883599385671217	2
0.7785514947558762	0.9247614276704054	0.0027575961698913776	2
0.8735491447404727	0.9483440067666179	0.0026363238936259843	2
0.9801382611385064	0.9736664945439838	0.002521859728905575	2
1.099733216764842	1.0010575929045396	0.0024140449130057185	2
1.2339209640190123	1.0314859088886315	0.002313382593619122	2
1.3844820927793988	1.066402274506072	0.0022206307284185233	2
1.553414457749088	1.105622770767618	0.002134613742729346	2
1.7429596887739545	1.143315530334295	0.0020492685037379744	2
1.955632935908783	1.1852200232163053	0.0019697690247425363	2
2.194256243930386	1.2292890438445896	0.0018938379687074608	2
2.4619959991572	1.2759678155145848	0.0018215272549203373	2
2.762404945471976	1.3272732063240933	0.0017538642571841775	2
3.0994693270745666	1.3799975001567468	0.0016883207714842026	2
3.47766178352055	1.4352937059017588	0.0016254971186020198	2
3.902000698930738	1.4923694488620034	0.0015647825296275363	2
4.37811679289945	1.5561651974210255	0.0015084942635625194	2
4.912327836722503	1.6199855531935845	0.0014530193055592245	2
5.511722486383882	1.6852034736123578	0.0013990781904102637	2
6.184254344713819	1.7500787540433997	0.0013459986058435196	2
6.938847500865998	1.817025115148274	0.0012947808840380293	2
7.785514947558718	1.8836229190470954	0.0012445512829821561	2
8.735491447404653	1.9471979586232078	0.0011945954784235485	2
9.801382611384971	2.007851248149398	0.0011452006379062466	2
10.997332167648308	2.0632282499202397	0.0010959467461774666	2
12.33920964019002	2.109548407900743	0.0010461899930081	2
13.844820927793892	2.1472013681463435	0.0009964424053288319	2
15.534144577490771	2.169835379317799	0.0009456473434660595	2
17.429596887739415	2.1756776489579774	0.000893949712206864	2
19.556329359087663	2.1598998018604063	0.0008408772758413267	2
21.942562439303636	2.1209815241489802	0.0007866549078183987	2
24.619959991571797	2.050965408428848	0.0007302893741427271	2
27.624049454719568	1.9497176689979336	0.0006722049055842168	2
30.994693270745444	1.817120984629212	0.0006126433667998581	2
34.776617835205236	1.651120796137046	0.0005513218915603461	2
39.02000698930702	1.4532680659223982	0.0004883021978444465	2
43.78116792899405	1.2328286898400083	0.0004245874763711401	2
49.12327836722464	1.0001314885527832	0.0003610308919415984	2
55.117224863838445	0.7696454880719111	0.0002989931080157316	2
61.84254344713773	0.5556863560732	0.00023984500626076616	2
69.3884750086594	0.3716709423913531	0.00018518044279426096	2
77.8551494755864	0.22802243641244943	0.00013693189067997177	2
87.35491447404581	0.12599578281925353	0.00009609345717952518	2
98.01382611384905	0.06204872071153487	0.00006366228606263495	2


==> scaled-pf-hc-n3.dat <==
0.001375518516864125	0.659027162431285	0.019736306505002403	3
0.002374128302093424	0.6600625456298739	0.018413380436517187	3
0.0035148766440208567	0.6481162815096213	0.01731545324345594	3
0.004637021376625046	0.6627467251281145	0.01867077381831389	3
0.005844246065335332	0.6765044613771848	0.01680270325522226	3
0.007374114682315328	0.6734169283325324	0.014924340283254891	3
0.008707353566921898	0.7002771770717582	0.01980682962470452	3
0.009769811390218373	0.6965209231770572	0.018648635616027497	3
0.01096190867487453	0.6683899205515373	0.01724625986383345	3
0.012299463827582	0.6805769604806218	0.01642928264314785	3
0.013800225392566484	0.6843295794365365	0.015552944987194011	3
0.015484107563986159	0.6691361169470438	0.014519017060545474	3
0.017373454435189083	0.7027822902525831	0.01404722000003528	3
0.019493336491256428	0.6876646311827359	0.013118021052698547	3
0.021871883279107544	0.6835817163708483	0.012347390937150137	3
0.024540656669497195	0.6774223879903625	0.011604054300885052	3
0.027535069663864462	0.6638097888844303	0.010844307050921986	3
0.030894856303346072	0.6974086965111065	0.010493579545378759	3
0.03466459891536162	0.7023402037006019	0.009941541832334052	3
0.03889431969401154	0.6775081739314486	0.009218011578275674	3
0.04364014446420114	0.7034248248374032	0.008867247391756672	3
0.0489650474372374	0.6954687132741963	0.008323745217300017	3
0.054939686840351394	0.6954855095660532	0.007858217094159103	3
0.06164334250844502	0.6986690035023084	0.007435594846930886	3
0.0691649678793319	0.7021741663101444	0.007037240660246003	3
0.07760437035181282	0.6992942850628973	0.006629945664675609	3
0.0870735356692181	0.7126020553882236	0.006318347605016994	3
0.09769811390218314	0.7131974814810756	0.005967396292319424	3
0.10961908674874474	0.7208554143152132	0.005663749828872602	3
0.12299463827581941	0.7305097339797563	0.005382610860070333	3
0.1380022539256638	0.7324730136923688	0.005088336146736587	3
0.15484107563986013	0.7383809938326256	0.004823033009679779	3
0.1737345443518892	0.7418943849518221	0.004564056601761436	3
0.19493336491256252	0.7530027808194872	0.004340884891710294	3
0.21871883279107415	0.7590098848787167	0.0041143733250647435	3
0.24540656669497027	0.7665527280064895	0.0039034713526725855	3
0.27535069663864187	0.773629828417248	0.0037020866780758947	3
0.30894856303345763	0.7892228592960835	0.0035300414715052396	3
0.34664598915361344	0.7979744257873504	0.0033510002955046297	3
0.38894319694011237	0.8143894069985995	0.003195921016562884	3
0.43640144464200886	0.8281477581845486	0.0030425231750350543	3
0.48965047437237047	0.8380094144563857	0.0028893784444428026	3
0.5493968684035094	0.8601716481008637	0.0027635831850799622	3
0.6164334250844441	0.8809449331282326	0.0026403065960954957	3
0.6916496787933135	0.8980579077233286	0.0025167040635820847	3
0.7760437035181236	0.9220438722968136	0.0024074416659705337	3
0.8707353566921759	0.943917612518579	0.002299572066420767	3
0.9769811390218226	0.9673352482824517	0.002197700395004667	3
1.0961908674874354	0.997289381456782	0.002106641217665083	3
1.229946382758183	1.0346713171745194	0.0020257282499229006	3
1.380022539256626	1.062905934225972	0.0019383285631029202	3
1.5484107563985914	1.0961545920304196	0.0018583002420160832	3
1.737345443518879	1.1381591479879207	0.0017876458143911975	3
1.9493336491256088	1.1784489766197088	0.0017172573009968525	3
2.1871883279107207	1.22137875909637	0.0016504605995920907	3
2.454065666949683	1.2713079412457602	0.0015896640747002772	3
2.7535069663863996	1.319133725383615	0.0015287074834453853	3
3.08948563033456	1.3722641083924831	0.001471969569996043	3
3.4664598915361053	1.430329685888231	0.0014187244581843354	3
3.8894319694010866	1.4944260083247938	0.001369043312937397	3
4.364014446420049	1.5524394742186494	0.0013173079664380066	3
4.896504743723661	1.6166514437796227	0.0012690775950094022	3
5.493968684035054	1.687975207026165	0.0012242299820243625	3
6.164334250844407	1.7575217012328797	0.0011793163721890224	3
6.916496787933084	1.829787168447891	0.0011360050671477171	3
7.760437035181162	1.9011973016897328	0.001093184774352068	3
8.707353566921675	1.973987244912736	0.0010516038095949186	3
9.76981139021815	2.0454647566745434	0.0010105922890344936	3
10.961908674874294	2.1137711087457327	0.0009698597999627139	3
12.299463827581723	2.1787239639888623	0.0009295678286077112	3
13.80022539256613	2.239907212449963	0.0008898053113367274	3
15.484107563985763	2.2890037634614226	0.0008491867966542787	3
17.373454435188652	2.324523882498618	0.0008078802402439365	3
19.493336491255953	2.3475369057418924	0.000766454174513003	3
21.871883279107063	2.3498269814062844	0.000723932247675764	3
24.540656669496634	2.3292813005276694	0.000680441745173942	3
27.535069663863744	2.2819450918488755	0.0006358176430165293	3
30.89485630334531	2.2040078985478284	0.0005899110794391937	3
34.66459891536076	2.090530321694834	0.000542385680492969	3
38.8943196940106	1.9418312358264307	0.0004934983683017011	3
43.64014446420018	1.7569940272226166	0.00044316466183790145	3
48.96504743723621	1.5416927479412643	0.00039190327652547025	3
54.93968684035004	1.3022081382620652	0.0003400323072116706	3
61.643342508443496	1.050592276097366	0.0002883348130095825	3
69.16496787933026	0.8019520856378276	0.0002378231845946001	3
77.60437035181111	0.5727391168189296	0.00018973978425188272	3
87.07353566921611	0.3780195361081803	0.00014552483049262065	3
97.69811390218061	0.22666698159125517	0.00010638345981057789	3
109.61908674874189	0.12169827403428657	0.00007359057379040867	3
122.99463827581616	0.057358756536806395	0.000047695767711826914	3


==> scaled-pf-hc-n4.dat <==
0.008893323839930167	0.666542440652239	0.020405422795580472	4
0.015253987969864916	0.6686775956655195	0.019112876928855202	4
0.022695685156756778	0.6907823081565073	0.01838982935524738	4
0.02994500843626893	0.6934934318306835	0.019646415787220553	4
0.037580393327766796	0.6727799018179088	0.017273495006026245	4
0.04750851452301781	0.7033826883910725	0.015708491696711756	4
0.05614673115298511	0.6957959237238656	0.0203244159450515	4
0.06299766850238023	0.69367646515918	0.019158240212808347	4
0.07068454663766799	0.7101976653727019	0.018300660078169426	4
0.07930936576143131	0.7006318375286946	0.01716018906182486	4
0.08898657198331021	0.7428087016589159	0.016680751999592628	4
0.09984457595034418	0.7254608740023724	0.015562670827643732	4
0.11202745677824001	0.7212517567005623	0.014649424916674833	4
0.1256968738937007	0.725555037089676	0.01387114510811756	4
0.14103421215679882	0.7218106758863624	0.013061371581043979	4
0.15824298872786682	0.743160887856074	0.012511764364658224	4
0.17755155361656427	0.7635341054769494	0.011972679437795362	4
0.1992161197477696	0.7629904657938843	0.011298913653847364	4
0.22352416275142697	0.7504035862103496	0.010578512039547776	4
0.2507982355894962	0.7651568981294555	0.010084453858056302	4
0.2814002486377861	0.792583995262986	0.009689464667042085	4
0.31573627201675686	0.7879994224635583	0.009120950185627922	4
0.35426192389530603	0.7853887605927344	0.008596456605098354	4
0.39748841626705045	0.8112605385964903	0.008248164426290783	4
0.4459893384228908	0.8255802735151285	0.007855191695680828	4
0.500408268132407	0.840180628714323	0.00748106565706525	4
0.5614673115298466	0.8592367238955281	0.007142225360896486	4
0.6299766850237973	0.8872286016620153	0.006851645758129296	4
0.7068454663766756	0.9041108659047508	0.006529621066734488	4
0.7930936576143077	0.912292421439602	0.006192188490036896	4
0.8898657198330949	0.9508176134245288	0.005967957797220535	4
0.9984457595034317	0.9742141631046227	0.00570301289742613	4
1.120274567782391	1.0045454025564116	0.005467161704873098	4
1.2569687389369995	1.0284795688395039	0.00522245815125806	4
1.4103421215679797	1.0668806126231443	0.005021518254714946	4
1.5824298872786542	1.100817597462351	0.004815427138186027	4
1.7755155361656232	1.1417153452292987	0.004629734147825535	4
1.9921611974776778	1.1846430916273578	0.004452161372113474	4
2.2352416275142506	1.2291586881915981	0.0042813537366090705	4
2.507982355894946	1.272829262865454	0.004113033150752981	4
2.81400248637784	1.3297074249626906	0.0039687631455922155	4
3.1573627201675416	1.382493466921564	0.0038203986072668085	4
3.5426192389530264	1.4354350995685572	0.003675097919756327	4
3.9748841626704734	1.5006475046539614	0.003547451604866152	4
4.459893384228876	1.5717117120903183	0.0034273904236856445	4
5.004082681324042	1.6326935132038163	0.003297839138406627	4
5.614673115298419	1.7033820379096516	0.003180044269716256	4
6.299766850237913	1.7779705608592449	0.0030671810837084148	4
7.068454663766693	1.8501686656308423	0.00295381162231301	4
7.930936576143008	1.9375979771281855	0.0028537043051078508	4
8.898657198330884	2.016218057787274	0.0027481844901245667	4
9.984457595034263	2.1006749540837775	0.002648235255530696	4
11.202745677823827	2.1842294175351125	0.002549331194596989	4
12.569687389369875	2.265452787426946	0.0024510639481853357	4
14.103421215679669	2.342315822627484	0.002352880445023223	4
15.82429887278642	2.420362105217823	0.0022579655240849163	4
17.755155361656136	2.483023424389476	0.002159074074381483	4
19.92161197477661	2.5437483036427855	0.00206307113466988	4
22.352416275142296	2.5915527857758613	0.0019658807216421394	4
25.07982355894922	2.6223549717331194	0.0018669078152469193	4
28.14002486377816	2.636959290519865	0.0017673755670195796	4
31.5736272016752	2.6201434762282942	0.0016631815971927405	4
35.42619238953004	2.5784754303333903	0.0015576096636963981	4
39.74884162670442	2.502957635873067	0.0014487848093411861	4
44.59893384228837	2.3941259906402172	0.0013376750750303506	4
50.040826813239946	2.237026719891224	0.0012207106118236667	4
56.146731152983726	2.0489165496245216	0.0011029079555562667	4
62.997668502378666	1.8195964399699232	0.0009812161177793148	4
70.68454663766649	1.5610847337297058	0.0008580060942275577	4
79.30936576142942	1.284468305711899	0.0007347487069975091	4
88.98657198330807	0.9998512286777708	0.0006119907056610772	4
99.84457595034166	0.7319796724495987	0.0004943410145059456	4
112.0274567782373	0.49688949716013053	0.00038450947208416527	4
125.696873893698	0.3069922542329926	0.0002853256682995663	4
141.03421215679552	0.16993276288656206	0.00020040829511919968	4
158.24298872786267	0.08250054829149367	0.00013182735901231285	4


==> scaled-pf-hc-n5.dat <==
0.0025201919799860742	0.6380507447299758	0.018566509797792636	5
0.00400955529074232	0.6798401568655378	0.02148769224391	5
0.005667360114490968	0.7039239771323407	0.0183910678271753	5
0.007506096550835686	0.6889373995521867	0.019362565887358064	5
0.009460086554862896	0.6683993956640814	0.01698832537499156	5
0.011891631369888236	0.6907658117771464	0.015403691051853604	5
0.01405799270339114	0.676425333759411	0.019826377656780563	5
0.0157733272436472	0.7080034906083532	0.019149222332964018	5
0.017697964253116073	0.6933249307684011	0.017889650275155808	5
0.019857442495572697	0.7080236337274333	0.017067005146813172	5
0.02228041693527254	0.7087592474140697	0.016120659736944702	5
0.024999038970917785	0.7048829882938235	0.015177210473261102	5
0.028049383065183706	0.6955065218007681	0.01423259349872388	5
0.03147192543092115	0.6954078645094647	0.013435481680281964	5
0.035312081125908786	0.6952025567178307	0.012682040111381597	5
0.03962080668307769	0.6940343984362228	0.011962554795482307	5
0.04445527627274371	0.6977622687601746	0.011323669437044184	5
0.04987964036911054	0.7080307502917501	0.010768606364550076	5
0.0559658769880872	0.6945304994407635	0.010068832196948468	5
0.06279474679182753	0.6990105409253767	0.009536198984451653	5
0.07045686473364947	0.6994041697007924	0.009005286840520346	5
0.07905390246341186	0.71635028553408	0.008603915991916396	5
0.0886999374485355	0.7165499685565319	0.008123752484321843	5
0.09952296671268643	0.724651522134915	0.007712550958637757	5
0.11166660527851424	0.7256626568832352	0.007286195660412801	5
0.12529199185174594	0.7217960568135903	0.006860261882852811	5
0.1405799270339103	0.7267504487968347	0.006498694125280229	5
0.15773327243647065	0.7347802136986813	0.006168963045517389	5
0.176979642531159	0.7479785072018161	0.005875948781489405	5
0.198574424955725	0.7613002523025062	0.005596434549118761	5
0.22280416935272412	0.766288645199503	0.005300656205282316	5
0.24999038970917659	0.7639663653376529	0.004996553724489031	5
0.2804938306518357	0.7783090779766357	0.004761123973955368	5
0.3147192543092089	0.7942808975784124	0.004540675866003592	5
0.3531208112590846	0.8045610420957138	0.004314325838137504	5
0.39620806683077336	0.8204492795061197	0.004113005697658117	5
0.44455276272743316	0.8292841164693239	0.00390377803187628	5
0.49879640369110234	0.8476387566643322	0.003725965635030215	5
0.559658769880868	0.8614046623160934	0.0035459862820467337	5
0.6279474679182689	0.8803655928609847	0.0033842697537026225	5
0.7045686473364876	0.9071847187896348	0.0032432565599357574	5
0.7905390246341123	0.9258610427314022	0.0030931882197878175	5
0.8869993744853482	0.9467301332630118	0.002952885058707391	5
0.9952296671268583	0.9739536446854333	0.0028274998184382918	5
1.1166660527851346	1.0028249691730222	0.0027086070939774456	5
1.2529199185174498	1.0308251815893898	0.002592542900933986	5
1.405799270339089	1.060622138663508	0.0024826402157881993	5
1.5773327243646937	1.1015695275347661	0.002388577840737311	5
1.7697964253115797	1.135303418092935	0.0022892299273167462	5
1.985744249557238	1.1780961985928222	0.002201526003171219	5
2.2280416935272216	1.222897532109624	0.002117524658748124	5
2.4999038970917384	1.273982049621537	0.002040398974422864	5
2.8049383065183315	1.3237603589495373	0.0019635326535019128	5
3.1471925430920624	1.3770062111421661	0.0018906075668038713	5
3.5312081125908237	1.4387153290409576	0.0018244034195865526	5
3.962080668307704	1.4975390116133638	0.0017572053406501539	5
4.445527627274294	1.5636361785749886	0.0016951233151805216	5
4.987964036910976	1.6326881191061653	0.0016352533909064137	5
5.596587698808636	1.707253184378818	0.0015786374736660967	5
6.279474679182646	1.7831963151109576	0.0015231161432353835	5
7.045686473364837	1.8636210803451703	0.0014699827869035303	5
7.905390246341056	1.9472347679365638	0.0014185433095948554	5
8.869993744853398	2.031271798396357	0.0013677838187732868	5
9.952296671268494	2.1192658679332	0.0013189434150092905	5
11.16666052785124	2.209989928964078	0.001271535791877083	5
12.529199185174406	2.2993507800637945	0.0012244359084249404	5
14.057992703390813	2.3890691932391555	0.0011782781012385727	5
15.773327243646818	2.4755872922258826	0.0011323288288268144	5
17.69796425311563	2.560872257584427	0.0010872449517094248	5
19.8574424955722	2.6406841921445694	0.0010422974493084383	5
22.280416935272033	2.7129034348102428	0.000997356930465529	5
24.999038970917248	2.774722374947366	0.0009522329610542161	5
28.04938306518308	2.8218747081438353	0.0009065720087467027	5
31.47192543092033	2.8519050314995193	0.0008604011295161184	5
35.312081125907895	2.86142596161813	0.000813625775947667	5
39.620806683076694	2.839145236498525	0.0007651159346336289	5
44.45527627274264	2.7881078885483492	0.0007157942901823747	5
49.87964036910944	2.6993786183550577	0.0006649137958272793	5
55.96587698808589	2.5722640627497615	0.0006127611425176797	5
62.79474679182587	2.400280166663537	0.0005588103103038733	5
70.45686473364773	2.1840382824156195	0.0005032265722401488	5
79.05390246340991	1.9287104166477325	0.0004464439635504338	5
88.69993744853332	1.6423664212977005	0.00038892733765673754	5
99.52296671268424	1.3376418622509316	0.0003313625075543796	5
111.66660527851158	1.0323335922856354	0.00027481692251034724	5
125.29199185174286	0.7455250206777311	0.00022047764117991413	5
140.57992703390678	0.4966736113491796	0.00016989045725967458	5
157.73327243646682	0.3004621795138734	0.0001247464940410722	5
176.97964253115506	0.16149702547000894	0.00008634072796280142	5
198.57442495572036	0.07513842188082205	0.00005559867948542815	5


==> scaled-pf-hc-n6.dat <==
0.017960910503905612	0.6730665957196436	0.020405328435492573	6
0.03113301688910426	0.6498995393027462	0.018652493002566946	6
0.0459229418530051	0.7002067868056512	0.018407383067913573	6
0.0607819203279015	0.7299319670606129	0.020007524439885207	6
0.07682725713910973	0.6790124834498523	0.01716408228140295	6
0.09064870638381041	0.7435296397350151	0.023384210291645058	6
0.10170952142123561	0.7328058601775309	0.02191634013373041	6
0.11411996001284722	0.7530087928847757	0.02097362935048963	6
0.12804470113861666	0.7184990802579507	0.019341345072815902	6
0.14366851765310745	0.6983668723832297	0.018001777107592775	6
0.16119872810899358	0.7278800193386061	0.01735015919746798	6
0.18086794774829554	0.7287084397254275	0.016388924886683667	6
0.20293717516531076	0.7490002749677724	0.015686084624090307	6
0.22769925559938892	0.790516418361456	0.015213495564660184	6
0.2554827668133337	0.7703063594257792	0.014177684469424677	6
0.28665637912068526	0.7702602003042874	0.013384196194827796	6
0.32163374741678874	0.7824634967192798	0.0127351952607975	6
0.36087900012793406	0.7993445630374847	0.01215179901064818	6
0.40491289791358287	0.8098861138360668	0.01154743540183367	6
0.45431974384392676	0.8249696498524987	0.011002529730600221	6
0.509755136746626	0.8381802082340745	0.01046989354528669	6
0.5719546706049344	0.869999014910926	0.010070080574094442	6
0.641743695442937	0.8764662133197103	0.009542038284238474	6
0.7200482692189137	0.8965139712558318	0.009110707337597682	6
0.8079074460518102	0.9275814991708071	0.008748822471399282	6
0.9064870638380976	0.9329053887278907	0.008283089727212485	6
1.0170952142123462	0.97290137590476	0.007985607747354946	6
1.1411996001284606	1.0024539089141102	0.007652542881821093	6
1.2804470113861561	1.016467937962037	0.007274789097682183	6
1.436685176531063	1.0775731236201467	0.007071262191235557	6
1.611987281089926	1.1091071794672083	0.006772676367880318	6
1.8086794774829429	1.1392473674776964	0.006480113041346492	6
2.0293717516530916	1.1900563140781881	0.006252552133215959	6
2.2769925559938664	1.236660462175984	0.006017260356331096	6
2.5548276681333166	1.2769811081036235	0.005772524717468098	6
2.8665637912068354	1.3267452870458558	0.005554786122736406	6
3.2163374741678687	1.3897173527029956	0.005367064384979506	6
3.6087900012793077	1.45860523835804	0.005190897454502877	6
4.049128979135784	1.5114690998654048	0.004988537043990159	6
4.543197438439227	1.5773472531411499	0.004811020660873713	6
5.097551367466217	1.652858936764637	0.004649341643253951	6
5.719546706049308	1.7269550381594234	0.004486566202130048	6
6.417436954429321	1.8060689050219538	0.004331523977373926	6
7.200482692189077	1.8923083237341822	0.004185713655231057	6
8.079074460518026	1.9726682073817032	0.004034600961805416	6
9.064870638380905	2.068122912564269	0.003899974237286727	6
10.17095214212339	2.160695776191642	0.003763313310611957	6
11.411996001284544	2.251870166309265	0.003626980650591589	6
12.804470113861454	2.3489088627552572	0.003497088703789198	6
14.366851765310496	2.4528964713821066	0.0033737521497732275	6
16.119872810899118	2.5504047384420265	0.003247716549518156	6
18.086794774829265	2.6582192845785957	0.0031301775135169413	6
20.29371751653077	2.7564852663277124	0.003009202422762276	6
22.769925559938542	2.853410001815951	0.0028903847332993914	6
25.54827668133298	2.9457799028374576	0.0027725137746892068	6
28.665637912068085	3.0318390355238374	0.0026553797268827964	6
32.163374741678396	3.103737324470112	0.002536390071638194	6
36.08790001279279	3.1626740992467566	0.002417134326898169	6
40.49128979135762	3.2024286540346987	0.0022962189491860514	6
45.431974384391886	3.2227229533958037	0.002174628378575722	6
50.97551367466169	3.2107690183288113	0.002049170508469087	6
57.19546706049251	3.163811329231377	0.001920343207073157	6
64.17436954429269	3.080826006871926	0.0017889868609216723	6
72.00482692189026	2.945694185614634	0.0016514574701582928	6
80.79074460517974	2.769333720424558	0.0015116846807047845	6
90.64870638380833	2.5418483711294146	0.0013672514262412876	6
101.70952142123302	2.2668693823179025	0.0012189525869860038	6
114.11996001284436	1.9536973781060962	0.0010683220983296986	6
128.04470113861345	1.6153384833115938	0.0009170760144891045	6
143.66851765310398	1.2677655687920635	0.0007669958981435807	6
161.19872810898997	0.9352178835518055	0.0006219134746734506	6
180.86794774829116	0.6397241824241091	0.00048559023985917597	6
202.93717516530583	0.3987201126034334	0.00036191587782340216	6
227.69925559938335	0.22170530685507492	0.0002547778154093159	6
255.4827668133277	0.1072648996061509	0.00016730248062608082	6


==> scaled-pf-hc-n7.dat <==
0.04536033332018435	0.6968888629626759	0.020658195974361464	7
0.07803778836987514	0.6951760311667445	0.019265899817616814	7
0.11547947418461098	0.6951692354386932	0.018287596074205575	7
0.15190974903299442	0.7290512999000821	0.019998415999839415	7
0.19211768724664655	0.7443354229869222	0.017968426431778033	7
0.22696581381437944	0.7592920292140238	0.02361285887157518	7
0.2546598315953974	0.81284904141805	0.023064768500936788	7
0.28573303061946603	0.7856984525495272	0.021407803015421358	7
0.32059773335866903	0.785511895842361	0.020207869762481952	7
0.35971657323580636	0.7932170896843662	0.019170797608312088	7
0.4036086334888379	0.8300119774550503	0.018513406231914272	7
0.4528563350900734	0.8115156430944086	0.017281944216795766	7
0.5081131651186169	0.8239634306049356	0.01643986018116867	7
0.5701123481368693	0.8588950375604003	0.015845801009984305	7
0.6396765756349927	0.8850826937107196	0.015185744042014346	7
0.7177289226471465	0.902615615578081	0.014477566630848418	7
0.8053050963963636	0.9271848272262279	0.013852472895519432	7
0.9035671795001412	0.9425604271481132	0.013185565247104222	7
1.013819050100733	0.9753548557162005	0.01266267546116074	7
1.1375236835359097	1.0294291160251046	0.012281244421834913	7
1.2763225651328356	1.0544617560634402	0.011734364315223973	7
1.432057471721059	1.079565611387098	0.011209046532065028	7
1.6067949108920399	1.0691055353042151	0.010530632091468359	7
1.8028535422993506	1.1619542487414707	0.010364268732868803	7
2.022834944863536	1.1854649862012254	0.009882993657290484	7
2.269658138143781	1.2330050737459137	0.009515389776525182	7
2.5465983159539562	1.281775239627447	0.009159042832493724	7
2.8573303061946373	1.3355707103212027	0.008826277835438216	7
3.2059773335866586	1.3814820066257556	0.008474552361615513	7
3.597165732358035	1.4605943653743991	0.008226383685104846	7
4.036086334888355	1.5018674437830863	0.007875170271837657	7
4.528563350900707	1.5790143832799541	0.007623197895523943	7
5.081131651186125	1.6569799625971358	0.007372296261451293	7
5.701123481368631	1.7397740461298485	0.007131659093510355	7
6.396765756349869	1.805443631969126	0.006858610151443392	7
7.177289226471404	1.8888050310137527	0.006622740166344992	7
8.053050963963585	1.9811332050498103	0.006403257835086394	7
9.035671795001345	2.0850506482269715	0.00620158150023658	7
10.138190501007243	2.1709659790354063	0.005974074853601011	7
11.37523683535899	2.2554841747923113	0.0057486258463511596	7
12.763225651328252	2.3656506715597465	0.005558011718087353	7
14.320574717210501	2.477880068878878	0.0053701237310147	7
16.06794910892031	2.5896480659272716	0.005182800890265375	7
18.028535422993354	2.6934707780756453	0.004989997006858763	7
20.228349448635168	2.8049001300908394	0.004807318011512945	7
22.696581381437607	2.923700220962387	0.004633514978916747	7
25.46598315953933	3.0283077174047843	0.004451887208802404	7
28.573303061946163	3.1334319244049706	0.004275178800946422	7
32.05977333586641	3.228630645085285	0.004096880848515617	7
35.97165732358008	3.3117554818705712	0.003917177785772367	7
40.36086334888317	3.392147457712601	0.0037426697970735154	7
45.28563350900666	3.4592317223263285	0.0035680750323579874	7
50.811316511860824	3.487749950846056	0.0033823365732920836	7
57.01123481368599	3.507981084551473	0.0032023793195455133	7
63.96765756349816	3.4862669953478678	0.0030138697063934626	7
71.77289226471333	3.4336338631081573	0.00282371683260851	7
80.53050963963511	3.3231069963114632	0.002622504930809306	7
90.35671795001271	3.169148236346415	0.0024177724684288984	7
101.38190501007178	2.967419744546921	0.002208684289701891	7
113.75236835358916	2.710536971340974	0.0019928371871777662	7
127.63225651328152	2.400899075499661	0.0017706433929839307	7
143.20574717210366	2.0564700729462064	0.001547053554299284	7
160.67949108920158	1.6803378670364557	0.0013202082984606356	7
180.28535422993195	1.3039633807423856	0.001097935553426895	7
202.2834944863503	0.9480160528517082	0.0008837959289122782	7
226.9658138143746	0.6353152085329643	0.000683028423811603	7
254.6598315953912	0.3867610348399541	0.0005031129635861512	7
285.73303061945927	0.20872572276308507	0.0003489250406970242	7
320.5977333586612	0.09733901216249392	0.0002249508395197767	7
359.71657323579785	0.03811658312912601	0.00013289270217404738	7


==> scaled-pf-hc-n8.dat <==
0.32655884137107416	0.7981002107101841	0.022655389582700816	8
0.5280753542059091	0.817662916796987	0.025502205701221015	8
0.7441563544389815	0.8889829869267383	0.022400265744528892	8
0.9824031494590848	0.9690430328358828	0.02492934289784184	8
1.238191394865952	1.0253109941354839	0.02284115647529869	8
1.4635202798660791	1.0882950905399311	0.030610690975091708	8
1.6420967622549143	1.1180446501087504	0.02929067445294796	8
1.8424628709995188	1.181798227313785	0.028429646861143184	8
2.067277342627635	1.222729878604828	0.02730015170593357	8
2.3195233285885264	1.248388100645971	0.02604201641054158	8
2.6025479798602427	1.2569102971981927	0.024669022445448476	8
2.9201068616094914	1.334255744562461	0.023994921788491226	8
3.276413787259638	1.4314492813842739	0.023463229061544508	8
3.6761967332346996	1.4739001112777481	0.022476765978292356	8
4.124760576333923	1.4999648714740785	0.02140623762594971	8
4.628057486223858	1.5274340131679434	0.0203929956544289	8
5.192765907113516	1.69741218274997	0.02029520560907213	8
5.826379176651445	1.7377427175431304	0.019386193203321616	8
6.537304957963604	1.8569757741981399	0.018919206481242335	8
7.3349768042348815	1.94329616009623	0.018271293515016312	8
8.229979336228364	1.992555369360694	0.017466464167701555	8
9.234188693772035	2.1073237778160294	0.016957640802703837	8
10.360930124918784	2.1901057129504116	0.01632045780804216	8
11.625154803892013	2.2867584836003765	0.01574381389888659	8
13.043638224083972	2.442947190608433	0.01536232106737961	8
14.635202798660679	2.5314053763421875	0.01476320488954658	8
16.420967622549004	2.642023150531529	0.014238626808976421	8
18.42462870999501	2.7502797403470716	0.013714760655003438	8
20.672773426276187	2.8645769379317914	0.013213870419531957	8
23.195233285885102	3.0085718625707054	0.012784389471155786	8
26.025479798602287	3.1341900719773266	0.012318631483228768	8
29.201068616094673	3.2608140230792295	0.011862133653786387	8
32.76413787259606	3.3673286749296767	0.011380007606780462	8
36.76196733234667	3.4977363477960166	0.010949475926969088	8
41.24760576333887	3.626707324781783	0.010525822757911321	8
46.28057486223823	3.7281369795911243	0.010075015627767712	8
51.92765907113489	3.81159426169342	0.009617299262826862	8
58.26379176651402	3.8880884912816085	0.009169969019000796	8
65.37304957963543	3.9487238644616593	0.008724251569530066	8
73.34976804234813	3.960307700522864	0.00824829648265969	8
82.29979336228297	3.9622516241796295	0.007788804875797481	8
92.34188693771985	3.8974641463751127	0.007292742216039478	8
103.60930124918694	3.800589878957874	0.006798690981261136	8
116.25154803891907	3.6404085118790785	0.006281666255025038	8
130.43638224083847	3.4161749224317206	0.005744732993875133	8
146.35202798660558	3.142495123581645	0.005201601821688133	8
164.2096762254888	2.8201813018120987	0.004651985072209974	8
184.24628709994892	2.430387203979164	0.00407697016205045	8
206.72773426276018	2.0175957301475433	0.0035068474409450183	8
231.9523328588489	1.583584108418216	0.002933056071229682	8
260.25479798602026	1.1784453962876063	0.002388661061981841	8
292.0106861609441	0.8147374656002837	0.0018750318184341654	8
327.64137872595836	0.5066799719934811	0.0013959397268946594	8
367.61967332346416	0.282666619945659	0.0009843217031698585	8
412.47605763338544	0.1383786329595978	0.0006501810626746241	8
462.8057486223785	0.05612571256228953	0.00039091355678546415	8


==> scaled-pf-hc-n9.dat <==
0.9590471868490748	0.9123917109549877	0.028512240967343366	9
1.4870588401799025	1.0324302185559588	0.03144498031190141	9
1.9607300758410133	1.2050322646365546	0.036234403127353605	9
2.466200191071128	1.2413070506687787	0.032791110675244525	9
3.0959935759063972	1.3662384335325695	0.03070392546598846	9
3.664355340574139	1.4411601465754973	0.040992368143563045	9
4.1114743152441475	1.547349684705162	0.040099699848959024	9
4.61315005609246	1.5606074586452754	0.03801839036469604	9
5.176039495399875	1.6368786614275534	0.03675827564178944	9
5.807611834034481	1.7685943624965856	0.03607123440296812	9
6.51624765320915	1.778211678639944	0.03414590404855788	9
7.311350119702516	1.9097469313952489	0.03340679383797428	9
8.203469760169098	1.9879979533742176	0.03217768923038933	9
9.204444460217838	2.062850825777804	0.03094430964083143	9
10.327556545961883	2.2327813251131756	0.03039274890170581	9
11.587709032416262	2.257657369530951	0.02885199861883732	9
13.001623377452571	2.407468909862734	0.028127247207716286	9
14.588061365385633	2.538707556247882	0.02726799617048251	9
16.368074064452163	2.6450373906154545	0.026276214249508555	9
18.365281161696686	2.828265589872348	0.025651158331268176	9
20.606184381867855	2.859496250918577	0.024349589961430215	9
23.12051914920459	3.0448921511982006	0.023720991825873478	9
25.94164915844948	3.1526886619657057	0.022787014514226888	9
29.107009090807313	3.3017269624056396	0.022014937894994053	9
32.658601349420806	3.4057909834029516	0.021108427549640922	9
36.643553405741194	3.5570770705161068	0.02036542717387841	9
41.11474315244113	3.713327487143779	0.01964393609783063	9
46.13150056092417	3.844095701547328	0.018868787005559974	9
51.76039495399829	3.9449353559397617	0.0180454132461928	9
58.07611834034429	4.05776167461981	0.01727786810854682	9
65.16247653209103	4.174273233674612	0.0165438781621582	9
73.11350119702477	4.25432944775112	0.015767485687184543	9
82.03469760169038	4.304325461322045	0.014972676369554232	9
92.0444446021775	4.3257666168819995	0.014170279903120843	9
103.27556545961785	4.274388247718546	0.013297924719631133	9
115.87709032416171	4.237781062425224	0.012500176478285722	9
130.0162337745251	4.109259586441417	0.011620603282587605	9
145.88061365385505	3.9316578489931167	0.010730865333704927	9
163.6807406445201	3.685041137945028	0.009807719955602947	9
183.6528116169651	3.365117253538542	0.008848038163207388	9
206.06184381867678	2.9882575569746908	0.007871470999461751	9
231.2051914920442	2.556955437231866	0.0068739831953904375	9
259.416491584493	2.0942601582954277	0.005873029764427976	9
291.07009090807077	1.6346873236757655	0.004898512650235359	9
326.5860134942051	1.195068546659607	0.003954060359527209	9
366.4355340574083	0.8033068632550227	0.0030604664661192686	9
411.1474315244079	0.49068339430765245	0.0022581228578880358	9
461.3150056092383	0.266386894513685	0.0015707364211819189	9
517.6039495399793	0.1255187943805745	0.001017890980437926	9
580.7611834034383	0.0476505228198443	0.000592080450351827	9


==> scl-gr-slp-1.dat <==
0.04893798630021181	0.6671655711994741	0.021066052399602832
0.0835597869992881	0.6836889884662555	0.019987830334874678
0.12416047878341525	0.7466815063998938	0.01978702034559607
0.16388482739172142	0.724594228092631	0.020779164574530523
0.2064830774493223	0.7245599825812173	0.01851164280375448
0.26068620978415913	0.715509415148716	0.016371884391128286
0.3078122967411744	0.7024116313384302	0.021111441300502586
0.34537107740467105	0.735169406506192	0.020389930702388502
0.38751272243019347	0.696045695760571	0.018730135228222457
0.4347964258434712	0.7016573892211028	0.017753524687439175
0.4878496136609107	0.7010196952573788	0.016752790081710083
0.547376269451626	0.6929362783300366	0.01572420461012094
0.6141662757716907	0.6690981192082843	0.014587032190980955
0.689105895425747	0.7159413063723447	0.014244944015196985
0.7731895316359667	0.684310302779818	0.013147663375285694
0.8675329231686478	0.6767574570606342	0.012343506831822318
0.9733879495097518	0.6631557467144537	0.011535324217854262
1.0921592425450934	0.6783079642979968	0.011013757119253724
1.225422825172051	0.6399258047032657	0.010099197106603964
1.3749470241658892	0.6588322015893853	0.00967407490567103
1.5427159348016979	0.6404846901558687	0.009004848558064618
1.7309557485932126	0.6207056785669935	0.008368832893988857
1.9421642935016616	0.6345610817393648	0.007988380690922997
2.1791441785952026	0.6065131901240287	0.007372964823216231
2.44503998296851	0.6136466624068717	0.007001340912620401
2.743379982396831	0.5902703773777638	0.006482574718897722
3.0781229674118453	0.5881983579500467	0.006109194339642335
3.453710774046825	0.5715093863193224	0.005685042563625742
3.875127224302062	0.566513658243931	0.005343517416340071
4.347964258434856	0.5510840493575018	0.004975433858623206
4.878496136609267	0.5311895669145861	0.004611548760620304
5.473762694516441	0.5274807931283605	0.004338357750961926
6.141662757717108	0.5113639618283674	0.004032618107019921
6.891058954257696	0.501640743526672	0.0037706692411468533
7.731895316359923	0.4888688552859761	0.003514133223681464
8.675329231686762	0.47703971249692334	0.0032771725168912504
9.733879495097838	0.46362713112204773	0.0030500464832960528
10.921592425451271	0.44888500426688654	0.002833280583987791
12.2542282517209	0.43299786641030386	0.0026270292902044
13.74947024165936	0.422857200882104	0.00245086224768277
15.427159348017485	0.40891510194393627	0.002275299712075507
17.309557485932693	0.3940313216003819	0.0021085670200908795
19.421642935017214	0.3847089410766859	0.0019669267049157303
21.79144178595272	0.3710512717296263	0.0018236395360176913
24.450399829685935	0.36124632926353445	0.0016987276593839894
27.433799823969213	0.34947053448729837	0.001577347271630605
30.781229674119466	0.33634539976499267	0.001460880805394744
34.53710774046931	0.3248374298393778	0.0013553612646591395
38.75127224302182	0.31577088258575914	0.0012615604846422308
43.47964258435004	0.30227867500296207	0.0011652679235580716
48.78496136609428	0.29553725233695116	0.001087747646879567
54.7376269451662	0.2847425743924411	0.001007971471338315
61.416627577173074	0.27152217925912386	0.0009292331445895737
68.9105895425791	0.2619307831686285	0.000861619079964167
77.31895316360182	0.25398799562051305	0.0008009928367309373
86.75329231687053	0.24488668954375567	0.0007425139663993815
97.3387949509816	0.2373294964164392	0.0006900775448399094
109.21592425451648	0.22924234019348427	0.0006402792881653401
122.54228251721294	0.22046280736777263	0.0005927747602113313
137.49470241659807	0.2136616410208235	0.0005509159125584393
154.27159348018003	0.20612617880676018	0.0005108443718584377
173.09557485933266	0.19935585999550876	0.0004742818878413513
194.21642935017866	0.19329977547785485	0.00044089757647696587
217.91441785953424	0.18697312929180476	0.0004093658734858268
244.5039982968673	0.1804586095517636	0.0003796739846481601
274.33799823970105	0.175535489055449	0.00035351227924065973
307.8122967412048	0.16956166019053479	0.0003280090805952093
345.3710774047047	0.16458463709423646	0.00030508206962994057
387.51272243023107	0.1602598593035351	0.00028420676768937177
434.7964258435146	0.1557360468893799	0.00026449447840898343
487.8496136609587	0.15106153707280418	0.0002459229084860963
547.3762694516801	0.1471297826688267	0.0002291249238025759
614.1662757717505	0.14285880869923515	0.00021314519611275105
689.1058954258139	0.13956660727096387	0.00019888993118071126
773.1895316360431	0.1365296307447793	0.0001857100875059409
867.5329231687332	0.1334409911524265	0.00017332717807276612
973.3879495098482	0.1305672401111996	0.00016185985571878973
1092.1592425451988	0.1278570275609037	0.0001512113318593669
1225.42282517217	0.125456378171671	0.0001414061863159907
1374.9470241660276	0.1234416877646207	0.00013241981058356129
1542.71593480185	0.121132125961674	0.0001238373661400945
1730.955748593384	0.11967681646733942	0.00011620559823240338
1942.1642935018492	0.11792779684824135	0.00010890056408570957
2179.1441785954144	0.1166225287816008	0.00010223821628947696
2445.0399829687517	0.11487693980220855	0.00009579403476593366
2743.3799823971017	0.11359938873293984	0.0000899311266088699
3078.1229674121473	0.1121361146563263	0.00008435188438898305
3453.7107740471615	0.11044591372673132	0.00007903088823876435
3875.1272243024387	0.10870394110436486	0.00007401925024966861
4347.964258435286	0.10645948396470237	0.00006915350790339533
4878.496136609749	0.10404357360580656	0.00006454010492318984
5473.762694516978	0.10075504008237923	0.00005995914438816246
6141.662757717708	0.09663462307160887	0.00005543555697020866
6891.058954258366	0.09160324466313283	0.00005095390409497825
7731.895316360673	0.08532697751565264	0.000046426422344736155
8675.32923168762	0.07752729455279099	0.00004177816407913776
9733.879495098812	0.06853232073587691	0.00003708256410654672
10921.59242545236	0.05804104028458541	0.00003221733631640396
12254.228251722105	0.046865026076349126	0.00002733043022981063
13749.470241660705	0.03550203543176878	0.00002245684096222963
15427.15934801901	0.024786466322077774	0.000017714518198863028

==> scl-gr-slp-2.dat <==
0.052347390308929244	0.7020656018656147	0.020894439428852708
0.09050185602148922	0.7057003061333236	0.019512658051060984
0.1344288365681882	0.7201572096045511	0.01867548239268456
0.1775515464400265	0.69907075572515	0.019608680007502058
0.22308641181697708	0.7231642827818322	0.017792294015289045
0.28115613864988326	0.6915502349821472	0.015498444171099647
0.3326123983313346	0.6817479253257144	0.020008185957954634
0.3731972490573936	0.6887276116027006	0.018985391179938565
0.41873420053712235	0.6772643591954557	0.017773580004274356
0.46982750045003213	0.6817661794875346	0.016835015836863858
0.527155125843501	0.7006209735872608	0.016111551715896393
0.5914777794762818	0.66471484837203	0.014815403794388641
0.6636489838819364	0.6974931571391376	0.014327346962856029
0.7446264070942801	0.6788219504227079	0.013343622323565098
0.8354845703203517	0.66998918338535	0.01251496669732803
0.9374291061839828	0.6950525599235183	0.012033850899146978
1.051812756738223	0.6358070823117343	0.010865719344272834
1.18015332353051	0.6585148065126927	0.010439472986186428
1.32415380790703	0.6361668919953132	0.009686822331843562
1.4857250088059104	0.6382353274527565	0.009159804876617118
1.6670108778981811	0.6235430966776652	0.008547301828551514
1.8704169685238756	0.617446714788637	0.00802963020348268
2.0986423559233267	0.6158185118356577	0.007570458317000163
2.354715452325726	0.614043805620712	0.007136667773609017
2.6420341921394694	0.5962054984702682	0.006638864291670787
2.9644111204772687	0.5797288627170104	0.00618028160350482
3.326123983313455	0.5829796212431909	0.005850897494334329
3.731972490574059	0.5576286247436567	0.005402171063063781
4.187342005371362	0.5470355650581314	0.005051304903458146
4.698275004500476	0.5425861082116475	0.004749305841694602
5.271551258435183	0.5244097969409804	0.004407894596007547
5.914777794763012	0.511463898978333	0.004109635413494682
6.636489838819582	0.5031956962347948	0.003848258715357073
7.446264070943045	0.48760819390872145	0.003576278239242896
8.354845703203795	0.4757250482167195	0.0033348308622246792
9.374291061840134	0.457742947887272	0.0030882086401982423
10.51812756738258	0.45057998984502723	0.002892555849525279
11.801533235305488	0.4364667251107914	0.002687641711655853
13.241538079070736	0.42158409707882605	0.002493663868453615
14.857250088059589	0.4072217453862698	0.002313722570249063
16.67010877898236	0.4018701280729651	0.0021698947310749847
18.704169685239368	0.3845754280221449	0.0020039485570724517
20.986423559233955	0.3712035236976982	0.001858668110368691
23.547154523258033	0.3577346385602419	0.0017225677003108366
26.42034192139551	0.3478395203908239	0.0016035601844795507
29.644111204773637	0.3335203404886685	0.0014823711883633042
33.26123983313569	0.3235983175611246	0.001378475114130502
37.319724905741815	0.31211502508175565	0.0012780655850106444
41.873420053714995	0.3018957189019533	0.0011866544709284333
46.98275004500622	0.2898628682751505	0.00109772131020282
52.71551258435352	0.2794518082116165	0.0010175347848040738
59.14777794763214	0.2687323586200075	0.0009420105887900869
66.364898388198	0.2611802857530251	0.0008767302653585411
74.46264070943289	0.2502670694653306	0.0008102101074194758
83.54845703204053	0.2415303992958337	0.0007514181869306728
93.74291061840424	0.2331738826254094	0.0006970047772796289
105.18127567382936	0.22371347560917818	0.0006445281278548068
118.01533235305878	0.2160008004192089	0.0005978930193312524
132.41538079071168	0.2089070003410033	0.0005551013700273502
148.57250088060067	0.20126037884043202	0.0005143691882067617
166.70108778982873	0.1938865197493414	0.0004766170894146766
187.04169685240012	0.1869883024136521	0.00044187865360384486
209.8642355923465	0.17954129615581896	0.00040876902645521347
235.47154523258803	0.1735181790633805	0.00037937463741786196
264.2034192139641	0.1671903632300328	0.0003515615926683787
296.4411120477458	0.16191558980614013	0.00032661801547217723
332.6123983313679	0.15580142121873836	0.00030246944546917807
373.1972490574305	0.15032631491574983	0.00028048736871167637
418.73420053716364	0.14516032765421044	0.00026020747746506687
469.82750045007816	0.14018941779036784	0.0002414089786702845
527.1551258435519	0.13619501152077557	0.00022463447195660903
591.477779476341	0.13142399883360015	0.00020832104300412617
663.648983882002	0.12781753400164977	0.0001939505519309519
744.6264070943535	0.12399700632803463	0.00018034387734731675
835.4845703204336	0.12030583860626873	0.00016770235255487848
937.4291061840734	0.11680904144125895	0.00015600338886356187
1051.8127567383285	0.11337160759941882	0.0001450934993471293
1180.1533235306267	0.11043437288096976	0.00013519104880061868
1324.1538079071606	0.10736057489211633	0.0001258398572072409
1485.725008806056	0.10480599687160724	0.00011737858484272949
1667.0108778983426	0.10258900793923313	0.00010963424184648044
1870.41696852406	0.10023876194725814	0.00010230895521276317
2098.6423559235345	0.09812742720012955	0.00009556327146319779
2354.7154523259583	0.09622380796634614	0.0000893381741798721
2642.034192139726	0.09449757351940061	0.0000835807244427236
2964.411120477556	0.09294814795901432	0.00007825573466347304
3326.123983313792	0.0913681388117469	0.00007324756499306703
3731.972490574429	0.089981791441558	0.00006862354039908572
4187.342005371775	0.08884868808726837	0.00006437560334455968
4698.275004500929	0.08762740704952046	0.000060355351432134635
5271.551258435689	0.08644429039427144	0.000056593161961570015
5914.7777947636005	0.08539485659286326	0.00005310209549579081
6636.489838820239	0.08405348772245726	0.0000497363226836926
7446.264070943781	0.08275141216008482	0.000046589012957886246
8354.845703204597	0.08118842896342336	0.00004356551692030887
9374.291061841035	0.07923736693525572	0.000040631309593007695
10518.127567383623	0.07697224634929688	0.00003780618743952642
11801.533235306659	0.07398998885057237	0.00003499308917942627
13241.538079072045	0.07027480333615412	0.00003219553320792332
14857.250088061024	0.06570332311424257	0.000029389315454333017
16670.108778983962	0.06012598081475073	0.00002654158715494666
18704.169685241235	0.053436488925709444	0.00002362189637707816
20986.42355923604	0.04583808843594579	0.000020654232035650492
23547.1545232604	0.0375044403216583	0.000017637504885522395
26420.34192139811	0.028886100957095977	0.000014613029634190049
29644.111204776513	0.02052514258808164	0.000011628906911643627

==> scl-gr-slp-3.dat <==
0.04399966482360495	0.6974538752840753	0.021658387195720368
0.07542074402475994	0.7427555490300153	0.020908179868935478
0.11217420175227936	0.7191491430333774	0.01947919653179553
0.14824154523096025	0.7018835056828144	0.02050223611273959
0.18663380454405987	0.7263669677258889	0.01858816707853212
0.23540167842258036	0.733906339362514	0.016636777986932378
0.27806363259930916	0.7011250789655322	0.021158960697754726
0.3119925272466665	0.7034150119217928	0.020007940959874702
0.35006137317506775	0.7349563512589663	0.01930755828529037
0.392775320840713	0.7056609172606785	0.01786054115273483
0.44070115837765533	0.6804916669905609	0.016558004130797162
0.4944748325319834	0.6775869950619196	0.015598366197193533
0.5548098872887591	0.6717467909321128	0.01466220816663928
0.6225069321671799	0.6645827780959174	0.013768008401354932
0.6984642658224774	0.679758371402279	0.013145401741491404
0.7836897959232932	0.7009926610149575	0.012602401639515218
0.8793144134740778	0.6639340936938034	0.011578680393289336
0.9866069990516241	0.6327643867592183	0.010671306528954991
1.1069912600794014	0.6802388537874108	0.010445453451506787
1.2420646225600749	0.6441460518199118	0.009595967214922936
1.3936194279480092	0.6513043922485436	0.009109375075862208
1.5636667164314175	0.6333906844794108	0.008480713986104496
1.7544629122138085	0.6231065484114464	0.007941046490984115
1.9685397648922578	0.6026076401548514	0.007372485001374674
2.2087379442363657	0.604922399375054	0.006973429489088709
2.4782447341501874	0.5958098002400393	0.0065335677990262546
2.780636325993184	0.5937214011130514	0.006157266238056591
3.119925272466767	0.5832198254186318	0.0057611969246011635
3.5006137317507937	0.5651910712269413	0.005354195529068576
3.9277532084072595	0.5701342401339768	0.005076742581353258
4.407011583776699	0.5414924810155711	0.0046708163973961155
4.944748325319996	0.5310098825106163	0.004366644967149606
5.548098872887774	0.5207877812690657	0.0040825073381428306
6.225069321672003	0.5059100744672478	0.0037986846761088296
6.984642658225005	0.49210031988051095	0.003536905078187094
7.836897959233191	0.4783244039866606	0.0032919850208456675
8.793144134741068	0.46949913663242404	0.0030790304218220243
9.866069990516566	0.45396705506260027	0.002858306186361681
11.069912600794378	0.44083198909436994	0.002659090581468005
12.420646225601159	0.4276437891742569	0.002472507771927839
13.936194279480553	0.4165952859495737	0.002303847650571953
15.636667164314689	0.40256304313665997	0.0021380287070600352
17.544629122138662	0.38765789080558744	0.0019807100043250083
19.685397648923228	0.3773581176643876	0.0018449025424380125
22.087379442364384	0.36244699296507255	0.0017069422628724117
24.782447341502692	0.349776749010562	0.0015830405856674988
27.806363259932752	0.3374020769349488	0.0014678120770627828
31.199252724668707	0.3290627783521618	0.001368472142395026
35.006137317509086	0.317136962473865	0.0012682942164129898
39.27753208407389	0.30467735106683397	0.0011735907192511345
44.07011583776844	0.2928450965968411	0.0010862144081155377
49.44748325320149	0.282026286058047	0.0010063322135878136
55.48098872887953	0.2712333683900708	0.0009316829322671375
62.25069321672215	0.2636282936955644	0.0008671467291199798
69.84642658225233	0.2531400855118284	0.0008021896274851794
78.3689795923345	0.2441556985184559	0.0007437551970700649
87.93144134741338	0.2352967889347925	0.0006892941316818462
98.66069990516883	0.22591992186412918	0.0006376374928468031
110.69912600794754	0.21713910707184594	0.0005901543392081499
124.20646225601564	0.20958619828987252	0.0005473661304341657
139.36194279481012	0.20125968236683398	0.0005063781670060955
156.3666716431517	0.19337606092769186	0.00046859530786652615
175.446291221392	0.18589261025150963	0.0004337381709702829
196.85397648923896	0.17877089399593243	0.00040155495280424467
220.87379442365105	0.1727368974523614	0.00037263971442589216
247.82447341503513	0.16627076955423145	0.00034514734289040034
278.06363259933636	0.16039545203568314	0.00032003141064848475
311.99252724669657	0.15399723717715	0.0002960418064274248
350.06137317510274	0.14844495203418454	0.00027439696138141143
392.77532084075176	0.1434810714252734	0.00025467944010909577
440.701158377699	0.13791579811674617	0.00023572388460215457
494.4748325320317	0.13328319324486712	0.0002187682413053476
554.8098872888127	0.12817402418077442	0.00020253337078422417
622.5069321672421	0.12381633521782125	0.00018792543041326826
698.4642658225464	0.11974347906644196	0.00017447070540413905
783.689795923371	0.1159546987561246	0.00016208422802425698
879.3144134741638	0.11210349476762732	0.00015045483777933623
986.6069990517192	0.10827037777217093	0.00013958906779709318
1106.9912600795121	0.1049288882439453	0.0001297311048050368
1242.0646225601974	0.1015121856883571	0.00012046355356274202
1393.6194279481474	0.09853017444158288	0.00011204209137286058
1563.6667164315702	0.09579869452966547	0.0001042980950537181
1754.4629122139777	0.09291584303851984	0.00009697090901303
1968.5397648924547	0.0904808020618844	0.000090338900756792
2208.7379442365836	0.08817083611705893	0.00008418971910216962
2478.2447341504308	0.08586553487907883	0.00007843429923057711
2780.6363259934556	0.08406425842052465	0.00007326596497179168
3119.9252724670714	0.08203315787778502	0.00006832683373062109
3500.61373175114	0.0803295625952109	0.00006383138709237346
3927.7532084076474	0.07883936700546343	0.000059699149669998216
4407.011583777132	0.07719112301581364	0.000055767382456034267
4944.748325320472	0.07605538779288074	0.00005225905756574381
5548.098872888315	0.07493602679416701	0.000048971331476031806
6225.069321672632	0.07369877882403941	0.0000458486683961205
6984.642658225695	0.07267738057760643	0.00004298294954228018
7836.897959233962	0.07169278962507444	0.000040302716594884656
8793.144134741913	0.07086442394228676	0.000037827767532726593
9866.069990517528	0.06988355348099252	0.00003546370216575283
11069.912600795476	0.06889037590830563	0.00003324113607683149
12420.646225602386	0.06773691781667467	0.00003111782947849375
13936.194279481922	0.06642140301297209	0.0000290904609832872
15636.667164316164	0.06478032181163884	0.000027121776417865462
17544.629122140374	0.06276434765525475	0.00002520304939346021
19685.397648925216	0.060214745392814364	0.00002330494101606719
22087.379442366568	0.056989887963579726	0.000021404026623702507
24782.44734150513	0.05301304389537263	0.000019488928016097396
27806.363259935424	0.04815855759607141	0.000017536112232100176
31199.252724671747	0.042432952870299065	0.000015539899593045135
35006.1373175125	0.03598192102022233	0.000013509483769579835
39277.53208407777	0.028970870533290248	0.000011443986941600728
44070.11583777286	0.021857831500581897	9.384261857050988e-6
49447.48325320635	0.015144572053883164	7.374372713476314e-6

==> scl-gr-slp-4.dat <==
0.047468892037174575	0.6847524579229685	0.020664858210834747
0.0818988623596876	0.7032240593417284	0.019526469740775966
0.12146125394991962	0.7404408383831059	0.018998157201536598
0.16043586000983204	0.7107636134080435	0.019835478184729204
0.20196658133032735	0.7145546677064517	0.017725919711689957
0.25383830435812005	0.7039347873067108	0.01569345041964415
0.30046691671108794	0.7046463393832824	0.020409533229585313
0.33712942545705216	0.6838638346595307	0.018981576997098886
0.3782654368510321	0.7254766325754143	0.018456918163631895
0.42442080077145267	0.7219116395956201	0.01738158971705302
0.47620797085518674	0.7068123984605172	0.016236766750837833
0.5343141313852119	0.6951027033389855	0.015200993073809916
0.5995103158085326	0.6639521800979501	0.014025419923888886
0.6726616378815743	0.6683240502345559	0.013284371655196138
0.7547387712041123	0.7126082001089069	0.012950092786966266
0.846830829468201	0.6518924554519243	0.011693255784761441
0.9501598183351619	0.6574569384348967	0.011086159659481006
1.0660968507082547	0.6551012888699038	0.01044724306990611
1.1961803405678713	0.6524616608833412	0.009842943019867796
1.3421364167903613	0.6258413567452622	0.00910080065693811
1.5059018278294964	0.6436487030724797	0.008713084414598643
1.6896496411917556	0.634308090160622	0.008165778543304915
1.895818078721844	0.6194807131168061	0.007618357826429689
2.1271428703252093	0.5963686297522974	0.007056752205340011
2.3866935554417372	0.6042977454509825	0.00670614530647592
2.6779142139691943	0.5833521307556707	0.006220321996249893
3.0046691671109778	0.577668123192382	0.005843683336022218
3.3712942545706333	0.566848304861452	0.005464883378582711
3.7826543685104452	0.5529118024967787	0.005095366208793891
4.244208007714667	0.5445515509807479	0.004773830249089402
4.762079708552024	0.5332983468700975	0.004459976712590373
5.343141313852295	0.524634665906051	0.004176148796759378
5.995103158085524	0.5116964793606023	0.003893621100636148
6.726616378815964	0.4934137970241988	0.0036095504560837354
7.547387712041371	0.4773863057862848	0.0033518336043615593
8.468308294682288	0.46521797496535344	0.003123746018780913
9.501598183351934	0.4594534157762966	0.0029306787455909726
10.660968507082899	0.4400274705071917	0.0027076178425260327
11.961803405679106	0.4321778934913307	0.0025332540551580517
13.421364167904057	0.41833041418305483	0.002352920169887658
15.05901827829546	0.40344518762311504	0.0021814222679553425
16.89649641191812	0.3926108477182323	0.0020315551654655054
18.95818078721907	0.37910870501448374	0.0018846441064328805
21.271428703252795	0.3639668976987158	0.0017433252314827308
23.866935554418163	0.3533653392795961	0.0016216586634609843
26.779142139692826	0.340526417202895	0.0015028750580360986
30.04669167111077	0.3287541683902673	0.0013940652653433262
33.712942545707435	0.3158629015062055	0.001290021007254523
37.826543685105705	0.3035497534811251	0.0011938847769683645
42.44208007714807	0.29309612567580834	0.0011075223808272492
47.620797085521815	0.2826167928430036	0.0010267068373136818
53.431413138524725	0.27172166364524425	0.000950406952921963
59.951031580857205	0.26279885018681165	0.0008823872064466121
67.26616378816186	0.25196159965775256	0.0008156703031305427
75.47387712041618	0.2445578148306223	0.0007586443800663309
84.68308294682565	0.23399331509076754	0.0007005662279072414
95.01598183352247	0.22569447980681412	0.0006495430508510082
106.60968507083247	0.2168365273241005	0.0006010542800097351
119.61803405679481	0.2093623847888908	0.0005575666646998684
134.21364167904483	0.19971340127661136	0.0005141041106768583
150.59018278295966	0.19193988839963255	0.0004758061939937202
168.96496411918676	0.18575745008272368	0.0004418965315235478
189.5818078721969	0.17794236829917384	0.0004083073103199401
212.71428703253443	0.1708702171308252	0.00037772928624576785
238.6693555441892	0.16393362447067827	0.0003492862526562182
267.79142139693727	0.15785064262649942	0.00032357178855789263
300.4669167111177	0.15167157767469147	0.0002994329400181461
337.12942545708546	0.1455950318867236	0.0002769623594399588
378.26543685106856	0.1402893373018581	0.00025666095401364805
424.4208007714938	0.13433541039344846	0.00023710609913105615
476.20797085523407	0.12971928400325616	0.00021996305548864788
534.3141313852649	0.12458793475283013	0.00020350986478451547
599.5103158085919	0.12002305926948309	0.00018857313382959954
672.6616378816403	0.11530689106450101	0.0001744918325512527
754.7387712041855	0.11099413997692492	0.0001616208913486689
846.8308294682852	0.10708487187136762	0.00014986890460304077
950.1598183352562	0.10322485194520158	0.00013891194962949358
1066.0968507083599	0.09948209562292475	0.0001287419061466919
1196.1803405679887	0.09595715336389794	0.00011936751430910687
1342.1364167904915	0.0926580031123629	0.00011073602770898073
1505.9018278296464	0.0895925497108248	0.00010279770536895747
1689.6496411919234	0.08643272938664198	0.00009532056020944179
1895.8180787220315	0.08357480633438469	0.00008848815943244947
2127.1428703254164	0.08089754657866093	0.00008218927466345742
2386.693555441969	0.07819367237149821	0.00007628396838678232
2677.9142139694613	0.07594316154623221	0.00007097277869726118
3004.6691671112762	0.07354367833706921	0.00006593562787983867
3371.294254570966	0.07139111677522582	0.00006132951923020605
3782.654368510817	0.06939505642034853	0.00005708365056442218
4244.208007715075	0.06771079199944668	0.00005323244563105018
4762.079708552498	0.06587685507449367	0.00004956942730544371
5343.141313852826	0.06426508716572289	0.000046220540823660684
5995.103158086117	0.06281562397143604	0.00004314011628636803
6726.616378816626	0.06146247013004903	0.00004028584500262129
7547.3877120420975	0.06019804838332136	0.00003763905214864001
8468.308294683133	0.0590848222359879	0.000035203467167634053
9501.598183352877	0.058078235491497376	0.000032949905928682
10660.968507083951	0.05712414929807574	0.00003085015462614139
11961.803405680263	0.05620473133631009	0.000028889093231170882
13421.364167905347	0.05540108087397073	0.000027077376974541378
15059.018278296988	0.05461730195756357	0.000025381225853122225
16896.496411919794	0.053938095155524106	0.000023811967159322606
18958.180787220943	0.053224720422215765	0.00002233079407960082
21271.42870325485	0.05246674515114385	0.00002093097860805147
23866.935554420455	0.05156294051761686	0.000019589182417306837
26779.14213969545	0.05062575866467807	0.000018324546887331488
30046.691671113753	0.04944395183686459	0.000017096375961809875
33712.94254571078	0.047936420718010936	0.000015892062853079982
37826.543685109355	0.04613070185336223	0.000014717786663245363
42442.08007715215	0.04382099070230972	0.000013542179570384632
47620.79708552647	0.040911946500290515	0.000012353002910438375
53431.41313853003	0.03738132692428123	0.000011147431930235092
59951.03158086316	0.033187698607558366	9.91598910826213e-6
67266.16378816836	0.02841251236651769	8.661683116679948e-6
75473.87712042347	0.023199877778841978	7.389079187390814e-6
84683.08294683382	0.01780021084896374	6.110264998005615e-6
95015.9818335319	0.012636929901513173	4.860358013922094e-6
106609.68507084323	0.008104107764505984	3.6745154356521005e-6

==> scl-gr-slp-5.dat <==
0.052046920074747954	0.7036260958280119	0.021924178317183542
0.08628601784924458	0.6968946512326113	0.018946030537004523
0.1271396562853677	0.6790895016086466	0.017790872228670634
0.16869514523246576	0.7039529455312095	0.019259295708803872
0.21285867069760367	0.7153289046333342	0.017283316883654955
0.25119004209028684	0.729669173795505	0.022724621922066986
0.28183986276218864	0.741779207323856	0.021630720949400262
0.31622952717710895	0.6678574492564422	0.019376509879852146
0.3548153652879018	0.6653733601309391	0.01825855362290657
0.39810938772291876	0.7100099879270942	0.017805980603591932
0.4466860798559711	0.7330894332908512	0.017080954928887396
0.5011900248781999	0.6711018961107089	0.015428649029276632
0.5623444570254014	0.6730432843940135	0.014586636636792888
0.6309608584569188	0.6764870601918721	0.013805858371262697
0.7079497271308746	0.6734821773836136	0.013004591675378195
0.794332658558882	0.6772301079087095	0.012311239941703479
0.8912559017578057	0.658434923889279	0.011460144560986289
1.0000055692777974	0.6565180055059728	0.010803313714156538
1.122024703134431	0.6429532212178286	0.010093071623350413
1.2589324230995185	0.633188382098047	0.009455840451774096
1.4125454114367493	0.6426109835403094	0.008993065136954673
1.584902019171592	0.6256707377037566	0.008377348619046588
1.7782893137709734	0.6116131387982986	0.00781937551642935
1.99527342713901	0.6130824604181975	0.007390828293748208
2.2387336066283012	0.6258982889819119	0.0070499420811944635
2.511900420902951	0.5981730220096416	0.006506494664432246
2.8183986276219795	0.5726081330004772	0.006009833261721659
3.1622952717711934	0.5702085949333315	0.0056617481458491195
3.5481536528791278	0.5631122887433273	0.005311671024565131
3.981093877229318	0.5523788396640152	0.004966519941784122
4.466860798559858	0.5441258812134646	0.00465353900736114
5.011900248782164	0.5312062365831823	0.004340754753333065
5.623444570254199	0.5140293003403614	0.004031137430007378
6.309608584569396	0.5050690146188711	0.003772324375090274
7.079497271308979	0.4934851510045649	0.003520227339560039
7.94332658558908	0.4787385736376314	0.0032732778951087456
8.912559017578351	0.4636371212021243	0.0030410444432788157
10.000055692778302	0.44887840885527397	0.0028248671286473944
11.220247031344678	0.43583926094773656	0.0026278274301126995
12.5893242309956	0.4238012873221667	0.0024463286563691455
14.125454114367956	0.40964247754118377	0.002270576605981711
15.849020191716445	0.39723025286913205	0.002110837617890427
17.782893137710317	0.38256311859320874	0.001955623360684104
19.952734271390757	0.37248256561899207	0.0018217410388479344
22.387336066283748	0.35804526708835965	0.0016861749594926844
25.119004209030333	0.3486558892129837	0.0015708407882304635
28.183986276220715	0.3359263201058112	0.00145564570451356
31.62295271771297	0.32306760853423633	0.0013476601151508401
35.48153652879245	0.3115931420673225	0.0012494751185078343
39.81093877229449	0.2995706292457484	0.001156600252350095
44.66860798560005	0.28779531047534107	0.0010702260638238725
50.11900248782328	0.27684372034641214	0.000990948319082818
56.23444570254384	0.26815827430116684	0.000920723584771314
63.09608584569601	0.2578596241097704	0.0008523644724549017
70.79497271309211	0.24742559993272456	0.0007882354863179179
79.43326585589347	0.2370820126275276	0.0007284218584149876
89.12559017578647	0.22861913734168376	0.0006752894389827864
100.00055692778632	0.22027574607697656	0.000625773268681069
112.20247031345045	0.21140612457828548	0.0005787519261076638
125.89324230996012	0.2035734538991855	0.0005361597888341133
141.2545411436843	0.1957232466044818	0.0004963121104029494
158.49020191716968	0.1872491859807162	0.0004582934350209644
177.82893137710903	0.1802159400854893	0.0004244536452757236
199.52734271391407	0.17362858798362218	0.00039331841792753967
223.87336066284448	0.16617512223049608	0.0003632592402957723
251.1900420903113	0.15924835092457315	0.00033571530339627457
281.83986276221685	0.1529351926936389	0.0003105899395524356
316.2295271771402	0.14697529891072253	0.0002874457176602
354.815365287936	0.14102007168351954	0.00026581172415312784
398.10938772295736	0.13590707536828953	0.00024635121033007493
446.68607985601466	0.1301564072120248	0.00022759695265271195
501.1900248782501	0.12485155555300932	0.00021044113997824144
562.344457025457	0.1203818053392984	0.00019508060461093167
630.960858456981	0.1156905573812641	0.0001805438185321317
707.9497271309433	0.11082900053495902	0.0001668247087342515
794.3326585589588	0.10675102545301082	0.0001545680381451111
891.255901757895	0.10270068876464095	0.00014312659682041512
1000.0055692778963	0.098987022268011	0.00013265474737521156
1122.0247031345416	0.09502446169681822	0.00012270192492820755
1258.9324230996417	0.09144206118077945	0.00011363357505090696
1412.545411436886	0.08788516958793288	0.0001051699008413962
1584.9020191717507	0.08479666827370227	0.00009752659490890346
1778.2893137711492	0.08168224428639437	0.00009036442673695041
1995.2734271392067	0.0786615713678225	0.00008371725421603476
2238.733606628521	0.07588329869839881	0.00007762592132275142
2511.9004209031937	0.07333890003496875	0.00007204450518270142
2818.3986276222618	0.07095408269782498	0.00006689942142300436
3162.295271771506	0.06860087803351396	0.00006210098719930894
3548.1536528794777	0.06631031743667223	0.00005764003294503943
3981.093877229709	0.06421245486851104	0.00005354800603253213
4466.860798560287	0.06219046005605645	0.000049750282556711294
5011.900248782662	0.060367743785264716	0.00004627390378121142
5623.4445702547555	0.058589793077128104	0.000043037263483235435
6309.608584570018	0.056900563524940925	0.000040039804717007305
7079.497271309673	0.055419773617859845	0.00003730491378262107
7943.3265855898435	0.05398804117406845	0.00003476021484908529
8912.559017579237	0.052659574709473224	0.00003240950071539733
10000.055692779293	0.051452096517718614	0.000030243719725869934
11220.247031345787	0.05037397475829274	0.000028251192020449072
12589.324230996812	0.04930842969204763	0.000026387257361025445
14125.454114369315	0.04843180018426797	0.000024688742655824215
15849.020191718017	0.047505694015136456	0.000023083757348942195
17782.893137712083	0.04672892329106334	0.000021613572343007424
19952.73427139273	0.04602137658162863	0.000020249461082318294
22387.33606628591	0.04536492852205078	0.000018979893988506462
25119.004209032748	0.044742046901224956	0.000017794737720912684
28183.986276223575	0.044166530612172884	0.000016690921314220076
31622.95271771611	0.043556538501359134	0.000015648054359418025
35481.53652879595	0.042927769821158	0.000014665701126243395
39810.93877229834	0.04220832099002454	0.000013728804012036622
44668.60798560434	0.04135289437659371	0.000012828817380936788
50119.00248782828	0.0403566912403092	0.000011964414292659333
56234.44570254942	0.03904079723366073	0.000011109461434958053
63096.08584570227	0.03745763793963091	0.000010273155470929958
70794.97271309895	0.03544910605222671	9.434878477251763e-6
79433.26585590106	0.03295210800495639	8.587668432570842e-6
89125.59017579531	0.029917874716573277	7.725009754698514e-6
100000.55692779625	0.02635199631141968	6.844479505463289e-6
112202.47031346158	0.022322155455884226	5.947051933526208e-6
125893.24230997228	0.017946105004851887	5.0340644238094594e-6
141254.54114369783	0.01352284703331944	4.125415867022608e-6
158490.20191718542	0.009369929659582	3.24191655529435e-6

==> scl-gr-slp-6.dat <==
0.11270061968987255	0.6984012523148311	0.02148164403616765
0.17364840905679885	0.7347293380166736	0.022915578446705217
0.24486857312562893	0.7141394394776216	0.019025125127099234
0.324445017315496	0.7040439789773562	0.020099141485520867
0.4077862654654346	0.6884383927937341	0.017728190559077147
0.513351705061836	0.669079458117283	0.015576845460873436
0.6076519376249193	0.6654283025233937	0.020192326318984242
0.6817966878075048	0.6766167578436296	0.0192223772652569
0.7649884658019761	0.67750215149128	0.0181589637248344
0.8583311759579668	0.6632525506978365	0.016961926857684315
0.9630634193275461	0.6730854685602149	0.01613135426607882
1.0805749291486586	0.6460597953386837	0.014920111870055345
1.2124250117608313	0.6319996151978604	0.01393137968568327
1.3603632376529298	0.6481165946892015	0.013318713977837678
1.5263526572005575	0.6491070379226862	0.012583280584752927
1.7125958491518705	0.626998785321187	0.011675327495195023
1.9215641475093435	0.6275992146232146	0.011027496216227506
2.1560304346305026	0.6082201375026116	0.010248637195087413
2.419105935692111	0.6087205048262023	0.00967931642062787
2.714281502757972	0.5894361901602213	0.008991954905923394
3.045473936264921	0.5649466164714272	0.008310734871320826
3.417077958584889	0.573571183496341	0.007905500741343921
3.834024529320724	0.5523712054308064	0.007324048934156777
4.301846276144259	0.5371347062882456	0.006818319202575144
4.826750909404046	0.5221508117742448	0.006346491467138256
5.415703594670145	0.5279984692657259	0.00602493066552159
6.076519376249394	0.5002354200553234	0.005536342398028014
6.817966878075272	0.493018247765293	0.005188803432603901
7.649884658020012	0.48505649725301625	0.00485883201993747
8.583311759579933	0.4732126929733454	0.004530685477766068
9.630634193275776	0.45298922660078983	0.004184847710982916
10.805749291486942	0.44162924783229435	0.003900898368120489
12.124250117608709	0.4288568817413997	0.0036290413231254556
13.603632376529745	0.41188794904887915	0.0033575714591811768
15.263526572006077	0.4009534905048801	0.0031273948812980436
17.125958491519267	0.39093939520267734	0.0029153482479109486
19.215641475094067	0.37502879898215113	0.0026956781053640907
21.560304346305735	0.3618409012235112	0.0024997383321108116
24.191059356921905	0.349102363855057	0.002317992980564983
27.142815027580614	0.3386411735276865	0.0021552894444005514
30.454739362650212	0.3254341913839535	0.001994652802673446
34.17077958585001	0.3126747469910801	0.0018457893051037103
38.3402452932085	0.3018327959914627	0.0017120598203383096
43.018462761444006	0.2899107979669741	0.001584046467646236
48.26750909404206	0.2806608824877214	0.0014713861539809054
54.157035946703225	0.26925859438530614	0.001360568803731924
60.76519376249593	0.2578994222210617	0.0012570741803642317
68.17966878075497	0.24986217222255738	0.0011681160127250461
76.49884658020268	0.23984646927684744	0.0010804443096896893
85.83311759580216	0.2308196957173332	0.0010006268536770365
96.30634193276099	0.22130632669034941	0.0009249806263264587
108.057492914873	0.21354085203369078	0.0008577805753962196
121.2425011760911	0.20466899103055958	0.0007927965398614741
136.0363237653019	0.1972622775719246	0.0007347807047847109
152.63526572006583	0.18793856346016496	0.0006770857491920635
171.2595849151984	0.18050347139414913	0.0006264385865674051
192.15641475094702	0.17400716230324278	0.000580656489355115
215.60304346306447	0.1671586497152188	0.0005372793497805011
241.91059356922696	0.15969255296774248	0.0004957675005106546
271.4281502758151	0.15352775721458675	0.0004589117468326252
304.5473936265123	0.14639587229899728	0.00042305821980952147
341.7077958585114	0.14129747409242044	0.0003923764384533307
383.4024529320977	0.1361175498952324	0.00036357397074181404
430.1846276144541	0.13029021937770385	0.0003358084571302952
482.6750909404366	0.12477622501012063	0.0003102427510871022
541.570359467049	0.11970852794984188	0.00028687867534765336
607.6519376249789	0.11472694706064947	0.0002651358414059163
681.7966878075728	0.11018968759535012	0.0002453048854361708
764.9884658020515	0.10577697024683062	0.00022689832163855486
858.33117595805	0.1017118824917987	0.00021004945927728433
963.0634193276392	0.09777252660995175	0.00019442143345932823
1080.5749291487648	0.09383372467498169	0.00017981056247711282
1212.4250117609522	0.08987169649507509	0.00016612966589448722
1360.363237653064	0.08630734406084771	0.00015369494994662942
1526.3526572007088	0.08257100117351741	0.00014192192621893785
1712.5958491520362	0.07964906448995546	0.0001315909618358394
1921.5641475095285	0.07641887528646919	0.00012168471870510075
2156.030434630718	0.07368944437644917	0.00011280760078953823
2419.1059356923497	0.07087061183660065	0.00010444046884890275
2714.281502758241	0.06811671115201537	0.00009666350915549075
3045.4739362652213	0.06560593876013267	0.00008955860058866292
3417.0779585852183	0.06320386153641128	0.00008298651525453333
3834.024529321107	0.060637209435547935	0.00007673708982375178
4301.846276144687	0.05873021877264588	0.00007129622428258353
4826.750909404525	0.056680477276102745	0.0000661229880796965
5415.703594670678	0.05458658549658557	0.00006126023892378774
6076.519376249979	0.052749837299492924	0.00005685207024076878
6817.966878075953	0.05113229427661866	0.00005284250066831004
7649.884658020775	0.04941219822196832	0.000049040265098742584
8583.311759580785	0.04785100377405418	0.000045559741148423614
9630.634193276728	0.04636611687455768	0.000042338560156825384
10805.749291487986	0.045052833387716616	0.000039400050299725596
12124.250117609901	0.043749359562756135	0.00003665401655324393
13603.6323765311	0.042549566055844215	0.00003412583521501225
15263.526572007591	0.041341019850881275	0.00003175603813315698
17125.958491520927	0.04033337089166291	0.000029612016433067323
19215.64147509592	0.039352059615641054	0.000027613372751173215
21560.304346307854	0.03848929970482413	0.000025781354252848687
24191.059356924317	0.03767922977569735	0.00002408167716297137
27142.815027583307	0.03700350635328781	0.000022529790898908428
30454.739362653167	0.03630307101873161	0.000021067228432294334
34170.77958585331	0.03559735964071966	0.000019694484370924556
38340.24529321227	0.035108259334539815	0.00001846461983945661
43018.462761448296	0.03457283202731477	0.000017298291041903024
48267.50909404685	0.03411703628654189	0.000016222634010014893
54157.03594670848	0.03362992062760588	0.000015205427781622887
60765.193762501796	0.03314052917800391	0.000014250018925270128
68179.66878076179	0.032672277775871554	0.000013357507542530889
76498.84658021027	0.032144600624380966	0.000012508053750841114
85833.11759581069	0.031521287856139016	0.000011693316323608101
96306.34193277029	0.030782150850381447	0.000010909006556856288
108057.49291488342	0.029861069805770763	0.000010143513302548294
121242.50117610302	0.028699348201393363	9.387970980139438e-6
136036.32376531526	0.027253171431690898	8.636628633342804e-6
152635.26572008096	0.02545488007190048	7.879909856505923e-6
171259.58491521495	0.023255652356888364	7.1104974504691984e-6
192156.41475096557	0.020648380373670717	6.325264890600319e-6
215603.04346308566	0.017652848643653997	5.521322570058881e-6
241910.59356925075	0.014402870452246731	4.708257955718789e-6
271428.15027584205	0.011042614458611013	3.891989648076826e-6
304547.3936265417	0.007826832286309485	3.093347679372914e-6

==> scl-gr-slp-7.dat <==
0.26569729301993394	0.7390816217611844	0.022604949987005216
0.4377161493713371	0.6704248823235703	0.01875360211280639
0.6490820180070758	0.666017585262188	0.01772426962176391
0.8571664281862929	0.6654237218125337	0.018881542963823737
1.0784077992422385	0.6443142614254982	0.016564498055190603
1.3607077660622586	0.6156045298011456	0.014414161703929328
1.6064257069478731	0.6540895505544816	0.019338562966489635
1.8024392886605944	0.6221954782367578	0.017806108632088764
2.0223701446360938	0.6435481362130213	0.017096063086513447
2.2691366237110278	0.6075637848138677	0.015682003005549297
2.5460131671362274	0.5775671958024706	0.014434669765357783
2.8566737584226414	0.6070342236214233	0.013970507461537432
3.205240674870364	0.5579266906969416	0.012644281686569113
3.5963391876838338	0.5690184825411014	0.012055043445570244
4.035158936510592	0.552207096040548	0.011211315773248551
4.527522792806377	0.5386116118285889	0.010453060147124086
5.079964125801529	0.523973795236908	0.009733306001531602
5.699813496341276	0.5285487259919412	0.009228861075579632
6.39529592897432	0.5128626083884655	0.00858234782717136
7.175640053031402	0.49792139528007884	0.007983365029372054
8.051200560929567	0.4613412983830277	0.0072546549330932105
9.033595608649309	0.4633297803488515	0.006863580013597391
10.135860981605738	0.4580705239375038	0.006442757224426047
11.372623071600872	0.4420146205491103	0.005974807406785364
12.760292960156452	0.4160437718706467	0.005472365620695181
14.317284183594992	0.41371718743901287	0.005151780786836331
16.06425706947923	0.3925109059926901	0.0047373062084511315
18.024392886606538	0.37555943280956255	0.004374666299694474
20.22370144636161	0.36864362890902036	0.004091748761346905
22.691366237111023	0.3558356583809884	0.003795162067918111
25.460131671363115	0.3440511147013094	0.0035230359750675812
28.566737584227358	0.3315860142059085	0.0032651541958261606
32.0524067487047	0.31489760678317863	0.003003933217395512
35.96339187683953	0.30764796412432277	0.0028030614331111562
40.35158936510726	0.29957121149998106	0.0026112931602297056
45.27522792806527	0.2846628300255561	0.0024030951926629755
50.79964125801695	0.27684909429493215	0.0022373150643630823
56.99813496341465	0.2655473919396615	0.0020686004437148746
63.95295928974529	0.25454989837795655	0.001912018355932529
71.75640053031637	0.24723269279779964	0.0017789287044872035
80.51200560929833	0.2363632631354512	0.0016420848029631487
90.33595608649604	0.2270793792914426	0.0015194780912253223
101.35860981606073	0.2165572577855223	0.0014008510662866795
113.72623071601244	0.20987820106356947	0.0013019348726628235
127.60292960156869	0.20153649772674503	0.001204432447454621
143.17284183595467	0.19443873831739195	0.001116855508327974
160.64257069479754	0.1833509065312918	0.0010238754365156026
180.24392886607134	0.17773592207549946	0.0009516849449927616
202.2370144636227	0.17050619391562372	0.0008799858186255815
226.91366237111765	0.16331767881191406	0.0008130592456161577
254.60131671363956	0.15609465955762275	0.0007504117329154279
285.6673758422829	0.14923139012268502	0.000692684844399166
320.52406748705755	0.1434820099120917	0.0006412159536002489
359.633918768407	0.13754004200523834	0.000592679860020755
403.5158936510857	0.13289389569344534	0.0005499942000083507
452.75227928066766	0.12674312263879486	0.0005070698573158907
507.99641258018625	0.12201104089087157	0.0004696833439710569
569.9813496341653	0.11650309692610614	0.0004332856724452778
639.529592897474	0.1120255087636914	0.00040111052307793165
717.5640053031874	0.10727838061649134	0.0003705626964216664
805.1200560930099	0.10330668302762513	0.0003432968370051504
903.3595608649903	0.0985915342130021	0.0003166105671679412
1013.5860981606382	0.09503672074973138	0.00029346162265376217
1137.2623071601608	0.09095260464530741	0.0002710273780107214
1276.0292960157303	0.08664291498933853	0.00024973080717435306
1431.7284183595941	0.08346771521243415	0.00023140080002498697
1606.4257069480286	0.08040327189398112	0.00021440872505061636
1802.4392886607684	0.07647348059782008	0.00019740630602507368
2022.370144636292	0.07365969309534703	0.00018290288078829024
2269.1366237112534	0.07099510328941804	0.00016951955006215308
2546.0131671364798	0.0678473704445706	0.0001564487521486469
2856.6737584229236	0.06538478798497853	0.000144991970867539
3205.240674870673	0.06282134183261223	0.0001341711671041083
3596.3391876841797	0.060378019962304325	0.000124178104590494
4035.1589365109944	0.058358001609295496	0.00011525394485739732
4527.522792806826	0.05600343561633998	0.00010658913270600185
5079.964125802031	0.05369773133022185	0.00009853342116515443
5699.813496341837	0.05170656826339151	0.00009128059256809146
6395.295928974934	0.04992906351336624	0.00008468028353430276
7175.640053032118	0.048029318588209066	0.00007840771649926938
8051.200560930366	0.046288024351533175	0.00007266744920231257
9033.595608650201	0.044665214509082805	0.00006738920071489394
10135.860981606735	0.043145712489191516	0.00006252798246080647
11372.623071601965	0.041844804531131194	0.00005813348582118131
12760.292960157747	0.040388996722003155	0.00005391841610118199
14317.284183596414	0.039206904588193925	0.0000501518399910859
16064.257069480818	0.03797229978740309	0.00004659497078628875
18024.39288660831	0.036900013698982485	0.0000433629537180042
20223.701446363553	0.035837683344869885	0.00004034368434855477
22691.366237113325	0.034827288572574215	0.00003754615126765547
25460.13167136564	0.03386863415789897	0.00003495460789554742
28566.73758423018	0.033105614534966986	0.00003262544322117726
32052.40674870785	0.03228681927624636	0.000030417129354825364
35963.39187684299	0.03151596210401315	0.000028370754004358974
40351.58936511135	0.030913445508324	0.000026526460193281055
45275.22792806976	0.030279203028580434	0.000024784365970079618
50799.641258021984	0.02971679952986069	0.00002317963593656296
56998.134963420256	0.029193180308378714	0.00002168933807115303
63952.95928975146	0.02879488729420779	0.000020335894718464997
71756.40053032342	0.02835274505032837	0.00001905035835912952
80512.00560930632	0.02794006794364798	0.00001785333368839245
90335.956086505	0.02756227565856392	0.000016740295861348152
101358.60981607053	0.027173776517351998	0.00001569208287067786
113726.23071602342	0.02674509890132065	0.000014696966268984815
127602.9296015817	0.026299731971516572	0.000013758822076185887
143172.84183596887	0.02577365057133521	0.00001285859629179043
160642.5706948135	0.025123602507057453	0.000011985234896562042
180243.92886608877	0.02433289312304106	0.00001113531398918644
202237.0144636422	0.023320899176733575	0.00001029148958796942
226913.66237113994	0.022053836797924935	9.448169404388293e-6
254601.31671366486	0.020505569092564166	8.600852636699843e-6
285667.37584231124	0.01860730302252416	7.734768296014698e-6
320524.06748708856	0.016374492156173513	6.849983305958683e-6
359633.91876844177	0.013863244001032598	5.9502885528764305e-6
403515.8936511254	0.011136437441543995	5.034759548291751e-6
452752.2792807126	0.00838954835799275	4.125483781988308e-6

==> scl-gr-slp-8.dat <==
0.3594331415357615	0.720494265006403	0.02079887789255142
0.5565550380631771	0.6992545370153516	0.0212579637689326
0.7845204604029204	0.6629490750334345	0.017433959089123204
1.0368909989811341	0.6223081443941675	0.01799450460936751
1.3047290205204078	0.6450771903088308	0.016332376635836886
1.6474266596031817	0.6431952128162033	0.01451349680490362
1.9476598595803638	0.6664842930492798	0.019215739619169475
2.1853103051523384	0.6201745368229912	0.01749923692885057
2.4519584907571876	0.5839762896452623	0.01603096821389122
2.7511426758119595	0.6087178098138681	0.015451482346076167
3.086832852678701	0.5872642628949568	0.014327780924981375
3.4634834260510825	0.5486351739543391	0.013073864199207634
3.8860923201983186	0.5442273494723266	0.012292842780635629
4.360267298383655	0.5545824833022166	0.011715078952823367
4.892300374475835	0.5339727334968155	0.010852297387111114
5.48925130415029	0.5254401442418688	0.01016304318384981
6.159041263557757	0.5112220518907665	0.009463830107743206
6.910557958519097	0.4910717389861344	0.008756581950178728
7.753773558981758	0.47927793383999145	0.008166874144640967
8.69987702365616	0.464861815270043	0.007593186775295665
9.761422570699848	0.45719852609037515	0.007109098908913461
10.95249626456496	0.44432508582309777	0.006616259986320526
12.288902929515226	0.435956888613251	0.006187054163365002
13.788375870041593	0.4121806596302329	0.005679445687519943
15.470812181038585	0.40069537033686986	0.005286513043424219
17.358536770164893	0.38621189466954964	0.00489976181002559
19.476598595804244	0.38177416985888984	0.004599021252835118
21.853103051524098	0.3625255931014466	0.004230887540225821
24.519584907572685	0.34796537469668615	0.003913183025317127
27.511426758120503	0.3418938884115547	0.003661911250158167
30.86832852678803	0.33016136684777175	0.0033972325198524038
34.63483426051197	0.3071235403090182	0.0030932761885763887
38.86092320198438	0.3000192097473634	0.0028862681515111877
43.60267298383799	0.29072891627997377	0.0026822932734404006
48.92300374475997	0.28273426149092684	0.0024971887246870426
54.89251304150472	0.26973773510238813	0.0023026768726063297
61.590412635579575	0.26104210326155464	0.002138540235912931
69.10557958519327	0.2547483440877114	0.0019944255567930828
77.5377355898201	0.2400425400930818	0.0018277056427807212
86.99877023656448	0.2289580872434548	0.0016851561120892248
97.6142257070017	0.21905955492100698	0.0015561205795571545
109.52496264565318	0.21208394950140771	0.001445493180048898
122.88902929515632	0.20456168447175002	0.0013402144354417575
137.88375870042043	0.19295094634218102	0.0012288124482719878
154.70812181039096	0.18952995637134468	0.0011497438020757333
173.58536770165466	0.17938681565062728	0.0010559841657733948
194.7659859580488	0.1717014231935327	0.0009753244090294399
218.5310305152483	0.1643265014766548	0.0009007742244048031
245.19584907573486	0.1575107713563095	0.0008325633229856057
275.1142675812141	0.1512577470068937	0.0007702309387057177
308.6832852678905	0.14432019260642312	0.0007102736374599628
346.348342605131	0.13863552870978418	0.0006572028184916693
388.6092320198568	0.1342408950897322	0.0006105265648229036
436.02672983839415	0.1283533024495798	0.0005635931025492324
489.23003744761587	0.12283578457924962	0.0005205046309997726
548.9251304150654	0.11719890325418052	0.0004799808600392012
615.9041263558162	0.11302247091012618	0.0004449841526640267
691.0557958519549	0.10726911731830306	0.00040926018786395556
775.3773558982267	0.10306980514495392	0.00037872840014672787
869.9877023656736	0.09886871596167136	0.0003501802050775734
976.1422570700493	0.09480458025051527	0.0003237254219745004
1095.249626456568	0.09054182713372713	0.0002986666790424098
1228.8902929516028	0.08746357638421577	0.00027712503541119657
1378.8375870042498	0.08363033676104303	0.0002558256395910165
1547.081218103961	0.08014256140740639	0.00023642519456413508
1735.853677016604	0.07670343524699122	0.0002183582239019168
1947.6598595805524	0.0735503921667739	0.0002018620326816694
2185.310305152553	0.07027525539712337	0.00018627877020134718
2451.9584907574254	0.06760878775771065	0.0001724899198089207
2751.1426758122275	0.06460880629833185	0.0001591871488731732
3086.83285267901	0.06219827668179278	0.00014745222210226525
3463.4834260514212	0.05969219233076037	0.00013637065002001874
3886.0923201986966	0.05708750529053597	0.00012590201424093585
4360.267298384078	0.05500240677098312	0.00011666833300521177
4892.300374476316	0.05270317496375571	0.0001078153346492258
5489.25130415084	0.05059125632732445	0.00009972404314855295
6159.04126355836	0.04866858461445634	0.00009233928425354167
6910.557958519784	0.04650347874834019	0.0000852128060452281
7753.77355898251	0.04477129451774621	0.00007893361110944596
8699.877023657002	0.043104274612121476	0.00007311766540415246
9761.422570700825	0.04140111730540111	0.00006765005852477025
10952.496264566033	0.04000324756047917	0.00006277833174687167
12288.902929516446	0.038490120030443456	0.00005813487975278925
13788.375870042955	0.037080294898412504	0.000053868357725321065
15470.812181040079	0.03578268941888515	0.00004995726282907221
17358.53677016663	0.034405244976322205	0.00004624603175301649
19476.59859580615	0.03328521174786285	0.000042942547809443874
21853.103051526276	0.0321373852458186	0.00003983523790693726
24519.584907575107	0.030993298367930883	0.000036931423225482664
27511.42675812316	0.03008187715619312	0.000034349040692502305
30868.32852679112	0.029094469832057233	0.000031890943613165735
34634.83426051536	0.028229164562413374	0.000029655903409903987
38860.92320198825	0.02740484584969025	0.000027585180341315253
43602.6729838423	0.02670573264281951	0.00002570776931742467
48923.00374476469	0.025921387640205778	0.000023910643766903555
54892.51304151022	0.025256077637278745	0.000022281534547020436
61590.412635585635	0.024693356596243127	0.000020799467182240812
69105.57958520012	0.024133716708879847	0.000019412177379207412
77537.7355898278	0.023576202035815987	0.000018113362056875045
86998.77023657289	0.023126453610062443	0.000016936226987631848
97614.22570701147	0.022670569178019292	0.000015830453547569116
109524.96264566394	0.022267918165875384	0.000014811599285554788
122889.02929516853	0.02194212728249644	0.000013880384951341185
137883.75870043412	0.02160459757190502	0.0000130027507117679
154708.12181040592	0.02129031555063039	0.000012185776121029345
173585.36770167176	0.02099357848989854	0.000011423662987054158
194765.98595806796	0.020690952245950838	0.000010706619902050656
218531.03051527	0.020365173923040887	0.000010027812559160323
245195.84907575874	0.020056491839201156	9.394845260280809e-6
275114.2675812407	0.01966243244156533	8.78174389554332e-6
308683.2852679214	0.01918770973090754	8.189807912365125e-6
346348.34260516503	0.01861186100933274	7.614774486088234e-6
388609.23201989534	0.0178760108378324	7.0452669006272625e-6
436026.72983843664	0.01697782134836548	6.481911922467136e-6
489230.0374476631	0.015855304648142405	5.913565905952901e-6
548925.1304151193	0.014474311251246668	5.334099338809392e-6
615904.1263558767	0.012850319617254757	4.744813106177795e-6
691055.7958520241	0.010987151647637281	4.1419486002391684e-6
775377.3558983023	0.00895210744104658	3.5295942942895446e-6

==> scl-pf-slp-1.dat <==
0.057701548002473825	0.5844550016558946	0.018158133380857713
0.09929813190785534	0.6756405428881292	0.018227299758142794
0.13769570069550524	0.7113455122800173	0.022461053871487568
0.17328154103487753	0.7202422528945521	0.020147129069557256
0.21854462266679456	0.7270218631379901	0.0180241044211572
0.274917799919992	0.7502242490665356	0.01632465983982827
0.32492592408820475	0.7447610964839708	0.021158327226074726
0.36457288310808444	0.7602003614126064	0.020180730094677787
0.40905750278534275	0.7897346285065698	0.019418399374248264
0.45897006699583076	0.794918397158376	0.018392218267378278
0.5149728851415315	0.8131496086146657	0.017561356803901265
0.5778090805939234	0.8257890945734986	0.016707343809659835
0.648312451489633	0.8851104489532906	0.016329450552897633
0.7274185347251136	0.9123659122197256	0.01565155038213431
0.81617701996287	0.9117392511661961	0.01477094102345541
0.9157656783755218	0.9443941506239285	0.014192192146252296
1.0275059909536914	0.9426268031790541	0.013385750641644384
1.152880683755869	1.0091907852160447	0.013075535264572957
1.2935534027823503	1.0347284925547164	0.012499310083424087
1.4513907895468956	1.034971730783123	0.01180149650095149
1.6284872502755119	1.072218250222466	0.011340036062967797
1.827192747404584	1.150693633983893	0.011090540021333436
2.0501439821546525	1.159788968822116	0.010511442645955738
2.300299381953634	1.2370162922372803	0.010248505722072213
2.5809783569713773	1.2877414502615572	0.009871591507959888
2.8959053466758418	1.3411312172057783	0.00951061221056543
3.249259240882015	1.3953901609184096	0.009158422323561143
3.645728831080812	1.4434163733291079	0.008793639385061695
4.0905750278533946	1.530051159038255	0.008547238336027626
4.58970066995828	1.5965178536504787	0.008242514653853008
5.149728851415269	1.650989534170056	0.007913069830278759
5.7780908059391765	1.7468329443049326	0.007684197614445138
6.483124514896265	1.8219477406858071	0.007408679303633931
7.274185347251074	1.9098197460352133	0.007160923394375436
8.161770199628638	1.9805560993049642	0.0068844050150585695
9.15765678375516	2.0707569302705418	0.006645649004013169
10.27505990953684	2.167718504427143	0.006419102057487967
11.52880683755858	2.277853889827267	0.006212061831533491
12.935534027823385	2.3757686286007322	0.005989284038992893
14.51390789546884	2.471053881270449	0.005766521900795999
16.284872502755025	2.58809978357951	0.005571387254851444
18.27192747404574	2.6967277607954436	0.005368975115802004
20.501439821546352	2.7912197355700137	0.005156676079466231
23.002993819536137	2.8871666481123923	0.004951180557076595
25.80978356971354	2.9885560321208104	0.00475558052134854
28.959053466758185	3.088817072446028	0.004564244833832927
32.49259240881998	3.1642608804150503	0.004361229883013308
36.457288310807854	3.22755679870793	0.004158242233173811
40.90575027853361	3.279332459962123	0.003956995551799765
45.89700669958239	3.315141641391281	0.0037559852876991157
51.49728851415227	3.31812448757456	0.003547473630957897
57.78090805939141	3.2936342830037657	0.003336649016223003
64.83124514896218	3.2292432282299273	0.003119056320953704
72.74185347251012	3.115490624467653	0.002892251549861548
81.61770199628566	2.962482521696153	0.0026625681738954685
91.57656783755075	2.7539966659089563	0.0024235642813697058
102.75059909536755	2.49710755104073	0.002178670044314193
115.28806837558497	2.1986789169431624	0.0019299841578281555
129.35534027823286	1.8615540155285393	0.0016765274142911657
145.13907895468714	1.509165338274506	0.001425086575982931
162.84872502754877	1.1550021344544226	0.0011769668519030995
182.71927474045563	0.8263562295328508	0.0009398455529877657

==> scl-pf-slp-2.dat <==
0.0587872928672141	0.655612204387825	0.019053342672928724
0.09496775388999962	0.7287287140309493	0.022351117933178247
0.13374100249455453	0.6888119134375739	0.018311437119863702
0.17722377393135652	0.6954043736126315	0.019575269069514213
0.22338689338652196	0.7051422259471924	0.017557373117396722
0.2810100887602978	0.7395197123234409	0.016031122880381624
0.3320646613336062	0.7393373673489391	0.02085331088788641
0.37258267803783723	0.7490996735807942	0.01981634220651387
0.4180446405117001	0.7816337798280022	0.019109765136999437
0.46905380137615754	0.8111409584225612	0.018378152685030878
0.5262870212045367	0.8294398681937992	0.017544707927568643
0.5905037500510988	0.8626109486280558	0.016891225994673745
0.6625561048918458	0.8610709467285661	0.015932104910993682
0.7434001766990773	0.9137701285144713	0.015494307398192098
0.8341087171877066	0.9195350338574628	0.01467363897597877
0.9358853735787438	0.9403695685879366	0.01400886572941985
1.0500806602666384	0.9757434964470497	0.013471672676698467
1.178209879324757	0.9904790377151144	0.01281375257636802
1.321973227643265	1.0138135530848045	0.012238628043320493
1.4832783575088733	1.089752467442931	0.011978918772622473
1.6642656899916604	1.0942325861498332	0.011332050766780165
1.8673368170322346	1.149175884032792	0.01096344245190143
2.0951863691076555	1.203558654581167	0.01059222797854501
2.350837771340711	1.2468128269984597	0.010177809557778566
2.6376833625143736	1.2867144558491421	0.009761010492092192
2.959529409346382	1.3604094834418876	0.009475202818436175
3.3206466133360353	1.4068584319506041	0.009096595608006824
3.725826780378347	1.4872957270002989	0.008829830252179122
4.180446405116972	1.5298624100698333	0.008454343250469138
4.690538013761538	1.604335214941666	0.00817337166082012
5.262870212045315	1.6765818758564512	0.007887984945051291
5.905037500510935	1.7654087186741942	0.007641459629773539
6.625561048918406	1.8418841113828752	0.007368597599994524
7.434001766990728	1.9244345708288835	0.00711058388966647
8.34108717187699	2.004900144358185	0.006851727196468255
9.358853735787344	2.1129098307076473	0.00664039893728783
10.50080660266628	2.2170171902879177	0.006421525622893818
11.78209879324747	2.3255287411698964	0.006208898284194829
13.21973227643255	2.4207273277803436	0.005980350333235199
14.832783575088639	2.531514996656697	0.005773563434017555
16.64265689991648	2.646672133835915	0.005573188880286201
18.673368170322167	2.760867082454708	0.005373737388392212
20.95186369107637	2.8805798145157513	0.005181955104920598
23.508377713406926	2.990955005793552	0.00498492500965592
26.376833625143576	3.1256491106616506	0.004810871982951645
29.59529409346366	3.233404418462414	0.004619380144013736
33.20646613336008	3.344869297938235	0.004435506965778364
37.25826780378314	3.449774365904632	0.00425254614500202
41.80446405116935	3.544875049255776	0.004069622777397897
46.905380137615005	3.631996068471959	0.003888896405987944
52.62870212045287	3.6978322005658764	0.0037044802991153002
59.05037500510892	3.7358396852842892	0.0035151819143934616
66.25561048918351	3.757455968248031	0.003328132740452198
74.3400176699066	3.7376456091088373	0.0031336663195056396
83.41087171876922	3.673424210911996	0.002932845812274946
93.58853735787284	3.563211806322229	0.002726933259216132
105.00806602666208	3.395600387468966	0.0025131127687435064
117.82098793247374	3.1861364990009786	0.0022981897236645627
132.1973227643244	2.9116438622868754	0.0020740671648028864
148.327835750885	2.584514678646305	0.0018447740932286377
166.42656899916338	2.212274471643119	0.0016112880769173796
186.73368170322027	1.8158077206253282	0.0013781250239296714
209.51863691076196	1.4132757904187012	0.0011478024548944128
235.0837771340671	1.0295648101526387	0.0009248696638978926
263.76833625143337	0.6944081811639536	0.0007170692579854978
295.95294093463366	0.4255889347719619	0.0005299670313228756

==> scl-pf-slp-3.dat <==
0.05242391334758517	0.6508575898886315	0.01916775810671401
0.0898486829937881	0.6689356031929892	0.018179208854579205
0.13378123813998236	0.6768809926693611	0.01730480076645512
0.17663626456335735	0.7081715564938458	0.018866136960035845
0.22245648154817263	0.7119625407897419	0.016856201695142455
0.2629187123962369	0.7516419688627417	0.022530116598867028
0.29499964728988803	0.7716207222627839	0.021550624993657844
0.3309950482718244	0.779974247301573	0.020454932957424912
0.3713825524435561	0.7855130790428432	0.01937914618778024
0.41669807744743736	0.8130068925831339	0.018612514209898415
0.4675429327681729	0.8123190566527826	0.01756391187562152
0.5245917987443514	0.8316125096064055	0.016777159577519855
0.5886016791666235	0.85640905328692	0.016073059537171263
0.6604219462580749	0.8920562468665404	0.015486527497413841
0.74100561132758	0.8791511912331464	0.014514086700202027
0.8314219706508525	0.9351705081951667	0.01413199026971541
0.9328707943823606	0.9292094806522172	0.013298870122111029
1.0466982467763395	0.9689559990934579	0.012820647410773482
1.1744147489685655	1.0280749323837737	0.012467239815494215
1.3177150213471378	1.0351187132087856	0.011810084597840546
1.478500571462395	1.0679825321468004	0.01132504674572907
1.6589049258768038	1.1188112058161552	0.010942998314770793
1.8613219407662023	1.1520595369434683	0.010483236663596301
2.088437566936824	1.1957918624257344	0.010082906162198074
2.343265490760608	1.2421507216878658	0.009701638244490246
2.6291871239623505	1.2819783912777554	0.009304612281489762
2.94999647289886	1.3450998362815088	0.008997776234141443
3.3099504827182185	1.4139849507993647	0.008709241276392611
3.7138255244355274	1.4720601158691038	0.008389202963542652
4.166980774474328	1.5582206003602146	0.008148401112143171
4.675429327681691	1.6040548066806875	0.007804903360974843
5.245917987443478	1.6840407169502114	0.007549778712259298
5.886016791666195	1.76301411448755	0.007292657597432122
6.604219462580697	1.8402222401831128	0.007033849409956457
7.410056113275726	1.9181023087223448	0.006779439861899337
8.314219706508451	2.0322393407253023	0.006587875084452257
9.328707943823533	2.116682858128871	0.006347253224881239
10.466982467763332	2.215384219425932	0.006130310294074949
11.744147489685549	2.327531409418919	0.00593206230427141
13.177150213471245	2.4362210162309483	0.0057294940300900935
14.785005714623807	2.552686011842207	0.005536771845422853
16.5890492587679	2.6751072411217094	0.0053509208504190515
18.61321940766188	2.785814845829453	0.005155063897743624
20.884375669368108	2.909799874090295	0.004973813410415155
23.432654907605897	3.048584760914355	0.0048062578420803165
26.29187123962325	3.171611703636421	0.004628048850976067
29.49996472898834	3.3004240635662487	0.004457001713287803
33.09950482718192	3.4340699722992607	0.004292027526432621
37.13825524435505	3.5538514521251563	0.004121995980342332
41.66980774474306	3.6803816421229527	0.003960083619904711
46.754293276816526	3.792702105113887	0.003795179268024512
52.45917987443431	3.8942142713782135	0.0036305117827244823
58.860167916661425	3.9803111503549893	0.003465105327116801
66.04219462580645	4.046994102383336	0.0032985586793706154
74.10056113275688	4.090844565911195	0.0031308655492821844
83.1421970650839	4.0974926135954775	0.0029581283814017357
93.28707943823456	4.071429742038388	0.002783757505654855
104.66982467763236	3.9927552043107246	0.0026025211691356755
117.44147489685452	3.852115130397441	0.0024132791342346325
131.7715021347117	3.665813230354341	0.0022225067862268674
147.85005714623705	3.4187486305654913	0.0020262429342756886
165.89049258767764	3.10191557412406	0.0018221029666595269
186.1321940766171	2.732163995057955	0.0016144006006859047
208.8437566936791	2.3174199738788035	0.0014036547558855088
234.32654907605703	1.8814283302206978	0.0011939929657300878
262.91871239623083	1.4420977152071794	0.0009868593789988849
294.99964728988095	1.0335703083768368	0.0007887292391452452
330.9950482718162	0.6831179679372271	0.000605348935297917
371.3825524435471	0.40616237441878955	0.00044066420384281845

==> scl-pf-slp-4.dat <==
0.04737204301630753	0.6386591455111766	0.019977617224429402
0.08210836552506347	0.6608690490338655	0.018905136166192934
0.12250680068661236	0.6819258692098259	0.018154055510142278
0.16069621985500565	0.6847424542902751	0.019453224640568985
0.202346494951441	0.7057517569080473	0.017599849162253548
0.2557127213788462	0.766846331645995	0.016319573697551066
0.30148089367057673	0.7352692381243886	0.020813211806030983
0.3382671263178357	0.7792300857505676	0.020227805156300693
0.3795419582123041	0.8021260647167056	0.01937479963682914
0.42585308129610966	0.8049874695583099	0.01832358578255123
0.4778150160355891	0.7984837610358014	0.017228558809669205
0.5361172657345193	0.8034216935224552	0.016315022710063656
0.6015334658240402	0.854831228333793	0.015887519449033143
0.6749316495347936	0.8600305114199378	0.01504432944336916
0.7572857661705026	0.8872952415787181	0.014426134661841505
0.8496886048235042	0.9287698834855093	0.01393381268084305
0.9533662950220596	0.9380614440429802	0.013220002845437165
1.0696945767242405	0.9683878379982802	0.012680622353095625
1.200217055551326	0.9770287224200527	0.01202457045062013
1.3466656854965522	1.039340925730248	0.011708329066531176
1.5109837509023334	1.0625569042271472	0.01117614439966136
1.6953516526628167	1.115263469128656	0.010809476061171485
1.9022158408190157	1.14842228857225	0.010355396013422492
2.134321277464461	1.2019578063847771	0.010001393548020997
2.3947478607244683	1.2551149479596542	0.009648452353652005
2.6869512931329975	1.2776039852518244	0.009189968748192981
3.014808936705743	1.366610997398515	0.008973014327826179
3.382671263178323	1.429761186314179	0.008664582817729072
3.79541958212301	1.4832312424230463	0.008331445120947738
4.258530812961067	1.5429482622471724	0.008022164946528638
4.778150160355858	1.6155170284383407	0.0077494641878958995
5.361172657345151	1.7089524864031536	0.007524556364702604
6.015334658240348	1.764702367189681	0.007218577769556869
6.749316495347861	1.859592288799148	0.006995596856048359
7.572857661704965	1.9401579457612783	0.006745815344927472
8.496886048234982	2.0333015761167754	0.006519537748162509
9.533662950220528	2.133712511230742	0.006304982093137988
10.696945767242319	2.2391810138845627	0.006097622123226113
12.00217055551314	2.3418647406749913	0.005887037598683299
13.466656854965404	2.458054478957718	0.005693923889514623
15.109837509023215	2.579430649195175	0.005506527767152315
16.953516526628064	2.7071409893385923	0.00532563432289474
19.022158408189988	2.8345086457540543	0.005144637731609638
21.343212774644396	2.963167614063372	0.00496585477737159
23.947478607244438	3.1036911435915884	0.004797943771850953
26.86951293132975	3.2360789431168127	0.0046251461372134595
30.14808936705721	3.3845126454196275	0.00446543709835079
33.826712631783	3.5251339907545045	0.004302330013351671
37.95419582122982	3.680509117450675	0.004150207917170551
42.58530812961026	3.8192317674229583	0.003991203875229945
47.78150160355814	3.9585538747180395	0.0038360493492167877
53.61172657345109	4.105885736476768	0.0036882413722307585
60.15334658240312	4.237512081069298	0.0035372958150802843
67.49316495347827	4.364525893513011	0.0033891004628180546
75.72857661704903	4.463993384140538	0.003235770242474762
84.96886048234904	4.547947603462588	0.0030833557246601555
95.33662950220442	4.60702003293693	0.0029297189214924696
106.96945767242231	4.626293564955733	0.002771612424369722
120.02170555513075	4.599918412527212	0.00260910147302834
134.6665685496531	4.534879233941917	0.0024456751377775927
151.09837509023072	4.397637256507156	0.0022736604493431172
169.53516526627917	4.20876441202715	0.0020998738916042895
190.22158408189838	3.9456461941175887	0.0019194419196276312
213.4321277464427	3.6089817154964345	0.0017330386423004272
239.47478607244273	3.2110441913033303	0.0015432598118477589
268.6951293132952	2.7575152097288402	0.0013501277506232968
301.48089367056923	2.267398885385035	0.0011557924947196616
338.2671263178268	1.7689615128868859	0.0009637737594570739
379.5419582122949	1.295555270583311	0.000778652851417001
425.8530812961001	0.8767339589694898	0.0006047137168362383
477.8150160355779	0.5387371422643196	0.00044751166956524596
536.1172657345057	0.2939526161468544	0.0003120718319901324

==> scl-pf-slp-5.dat <==
0.05301333716152696	0.6142300375643273	0.018528156254750017
0.08583969896595753	0.6993100299547017	0.02197176951167299
0.12149803418522374	0.6589228915983412	0.017926971212971328
0.1600329044431051	0.6804035301349245	0.019440100860997844
0.20148116984383796	0.7041062186971793	0.01762470012912643
0.2540314851872507	0.7061116410982607	0.015718561204833247
0.30050979394423877	0.7447951705453059	0.020990558149506382
0.33717753450391613	0.7676663370472283	0.020118324519711673
0.3783194160894316	0.7744053223725877	0.019076105932499216
0.42448136647308476	0.7680870680161724	0.01793538846091995
0.47627592669011665	0.8099735846592369	0.017387653968491207
0.5343903790860787	0.8446442359208525	0.01676264209067036
0.599595867136002	0.835510881783436	0.01573916238685053
0.6727576280497821	0.872545716291291	0.01518447064284085
0.7548464739442715	0.9024779967346006	0.014578870289643822
0.8469516739302385	0.9359412621988189	0.014016186188934214
0.9502954080516682	0.9632389012181631	0.013423710198680171
1.0662489848723848	0.9708629142521843	0.012722853219139267
1.1963510379075493	1.011056502694958	0.012257256495970818
1.3423279423555776	1.0601625481404255	0.011849275304071564
1.5061167230481396	1.0665650395504769	0.011220164725067469
1.689890757592813	1.113950954851173	0.010825266479580866
1.8960886157734613	1.1703886251917974	0.01047539979950993
2.1274464178896855	1.203466285873555	0.010028189337754562
2.3870341414108305	1.2502880558475142	0.009649628683331338
2.678296357711799	1.3035583981922576	0.009301881591675713
3.0050979394423694	1.3752977065001766	0.009019945641167022
3.3717753450391448	1.4158066036215207	0.008639876362286199
3.783194160894286	1.4769619956003261	0.008330867383128637
4.244813664730814	1.5517117751945158	0.008061411467150887
4.762759266901119	1.6137883839973444	0.0077611996147080595
5.343903790860743	1.688989070576494	0.007495817090071225
5.995958671359978	1.759405650671071	0.007222516657181889
6.727576280497775	1.845426262526824	0.006983190815830419
7.548464739442654	1.9538931242455995	0.0067835333301765385
8.469516739302309	2.041901008896655	0.006546706975715013
9.502954080516577	2.1343159106619076	0.00631880439952013
10.662489848723764	2.2437220497966255	0.006116318445893043
11.963510379075407	2.3516722516681114	0.005911449151750036
13.423279423555678	2.472555991100903	0.005722405486023903
15.061167230481274	2.5816043893900904	0.0055201439910648525
16.898907575927957	2.7097759057162905	0.005339151562289087
18.960886157734443	2.8389635805892364	0.005159236916755192
21.274464178896686	2.9727589334701428	0.0049840846217891685
23.870341414108157	3.118287524180778	0.004819074491054376
26.782963577117744	3.265115427320973	0.00465537671852907
30.050979394423397	3.4166398821135973	0.004495781169230772
33.71775345039112	3.5783163481632645	0.0043435510202593335
37.831941608942536	3.729856508535438	0.004186505085326614
42.44813664730782	3.877068151334668	0.004029556768096834
47.62759266901089	4.048942239199509	0.003887553256299569
53.43903790860703	4.210822640544551	0.0037427346301996144
59.95958671359921	4.362884835455628	0.003596602448087984
67.27576280497715	4.516203612353556	0.0034545566410884385
75.48464739442595	4.6529264385246885	0.003310309909865864
84.69516739302257	4.788872870997975	0.0031704595374855214
95.02954080516528	4.895034553193142	0.0030261011582449833
106.62489848723676	4.976005059879424	0.002880354670094219
119.63510379075299	5.028072849129124	0.002733419835098324
134.23279423555556	5.046038662159548	0.0025851208340295757
150.6116723048115	5.011423920290844	0.002432126342884483
168.98907575927865	4.921628674076551	0.002275411679328926
189.60886157734313	4.765655966504537	0.00211381465523331
212.74464178896503	4.536625852426486	0.0019470273071243679
238.70341414107952	4.229497790713852	0.0017748022152460387
267.82963577117533	3.8499192442424235	0.0015985689414665075
300.5097939442322	3.397605307524674	0.0014177250860969502
337.1775345039087	2.889437041389146	0.0012342757001210197
378.3194160894221	2.3480176133040342	0.0010504036836016162
424.48136647307416	1.808645694336048	0.000870326706491302
476.27592669010414	1.3009422457080586	0.0006968424023611723
534.3903790860656	0.8627340603639045	0.0005357276144535876
599.5958671359884	0.5153435862692036	0.00039088949454155
672.7576280497663	0.27219806155584136	0.0002681933931355293

==> scl-pf-slp-6.dat <==
0.10523750781780353	0.6327935802876181	0.017883803943596257
0.17520855860375617	0.72606186081893	0.022678362433586764
0.24899161036421755	0.7063016356826639	0.018763129970034615
0.3274418826245746	0.75559154084104	0.020726434424806203
0.41219411492574737	0.7768246443424224	0.018730905440960822
0.48673987691659104	0.8521471452104996	0.02553124528334832
0.5461311243450813	0.876057335042129	0.02443886128842339
0.6127691999838624	0.8439790149902635	0.022645427590230527
0.687538350609743	0.8713355766740843	0.02172238089351643
0.7714307174244666	0.891448580987401	0.020742583655102575
0.8655595011656526	0.9080664617441898	0.019763939656024042
0.9711737336042636	0.9745518467085426	0.01932934669246344
1.0896748514373222	0.9598008755380926	0.018109450481850805
1.2226352925014254	1.0031202495100648	0.017477978467853452
1.3718193610674778	1.055250724056557	0.016923591377683355
1.539206639086441	1.0737781134138378	0.016116546110664928
1.7270182540390862	1.121932400952284	0.0155524225229064
1.9377463519482085	1.159980205900915	0.014929318746609131
2.1741871666421964	1.2319691594740962	0.014524949104779306
2.4394781240790415	1.2568776571186242	0.013850364545841461
2.7371394740826216	1.3273645549040367	0.013437231812089782
3.071121001919071	1.3708085190218884	0.012891489482982731
3.4458544395475283	1.421520959104858	0.012393424772435869
3.86631227201067	1.5238621314767835	0.012113999173269748
4.338073719290132	1.555633968721974	0.011554959036061452
4.867398769165881	1.6208389461279358	0.011134856720323274
5.461311243450785	1.6848934613409559	0.01071768339701358
6.127691999838575	1.7714445070573606	0.010374769993811617
6.875383506097376	1.8776225677093925	0.010083675226771989
7.714307174244588	1.9607042314040355	0.009727936887196295
8.655595011656455	2.053666935887756	0.00939895795365231
9.71173733604257	2.1684353659198186	0.009117755502007342
10.896748514373147	2.255309960480338	0.008778449604221516
12.226352925014158	2.3835221253462477	0.008519699856408998
13.718193610674657	2.4843446444391386	0.008211464566721078
15.392066390864242	2.6183591874353542	0.007958465038552447
17.270182540390728	2.7430427959792856	0.00769008239342574
19.37746351948195	2.880121136377438	0.0074390945478918615
21.74187166642181	3.010070213093198	0.007179645717369767
24.394781240790223	3.1579909658096073	0.006942568011384388
27.37139474082594	3.315350749579713	0.006715516833888947
30.71121001919043	3.4877117322078344	0.006502569346400053
34.458544395475	3.6359536888237924	0.006267926177243548
38.66312272010648	3.8123613781039256	0.006059150388897016
43.38073719290094	3.9822255553419694	0.005846253310072435
48.67398769165833	4.164375783608911	0.005644034469688119
54.61311243450733	4.3452852872099035	0.0054428184567018615
61.27691999838522	4.528096281411809	0.005245326514853313
68.75383506097323	4.7231587026112685	0.005057442694875735
77.14307174244541	4.891330581847897	0.004858790896766237
86.55595011656396	5.0633028826339075	0.004666933955055075
97.11737336042474	5.233619450392846	0.004479357980381231
108.96748514373049	5.383177664583122	0.004288782853941132
122.26352925014058	5.513232941455802	0.004097489718231756
137.1819361067457	5.618767703677335	0.0039051276988952646
153.9206639086417	5.687003682948631	0.0037089967777913678
172.70182540390562	5.721348607435092	0.0035120760101793646
193.77463519481782	5.694495970443716	0.0033078236371276667
217.41871666421625	5.612090457627642	0.003100109489841905
243.94781240790033	5.453615811315727	0.002885074095483845
273.71394740825804	5.217613243819388	0.002664100740152853
307.1121001919019	4.890525181002261	0.0024349634744264847
344.5854439547473	4.479193525136569	0.0021999591395685096
386.6312272010613	3.9826672237987517	0.0019584014015088334
433.8073719290058	3.4263720044634582	0.0017148729808591629
486.7398769165798	2.8182211916288913	0.0014682575387839705
546.131124345069	2.201020083693534	0.0012249735291016953
612.7691999838469	1.6125716855523444	0.0009898610060064855
687.5383506097269	1.093231551737987	0.0007694329490783279
771.4307174244468	0.6706024512916159	0.0005689148494346063
865.5595011656321	0.366900145845614	0.0003972726281723387
971.1737336042406	0.1729250624174997	0.0002574801016053966

==> scl-pf-slp-7.dat <==
0.24116714046062915	0.732501058282644	0.021562809797542288
0.3890885881795371	0.8041794663255002	0.02515518594059749
0.5533064573041556	0.7973496711483696	0.021004716731464354
0.7305279878561749	0.9140488017124412	0.023971056766972382
0.9180691196666241	0.9599341263333474	0.021913106227637
1.086164901147791	0.9665454877493707	0.02858901434003923
1.2186970635028864	0.9857886448809353	0.027257118313544368
1.36740059545385	1.0545707459068727	0.02661496463933842
1.5342487025227125	1.045848968204753	0.025022028809741834
1.7214553577193261	1.1684770373145765	0.024968826104691512
1.9315046796180708	1.17455408747263	0.023633309578196864
2.1671838951020805	1.2078720373255345	0.022625516247307402
2.4316203241705416	1.266135183737826	0.021868957082129672
2.7283228775750663	1.3152838226142454	0.02104252117674959
3.0612286179334602	1.3939759234799467	0.020451052802958888
3.434755002158635	1.4170004455872807	0.019465834518254895
3.853858498427971	1.5236344081042663	0.019055854122624782
4.324100355504636	1.553570704862756	0.018165758877584644
4.851720397129876	1.6165274394298663	0.017493615392744657
5.443719820692964	1.6634468689475694	0.016752996609752453
6.10795409886689	1.794727389386401	0.016428097774813917
6.853237216957968	1.851513813651843	0.015752573400560164
7.689458629135872	1.9549927434338492	0.015281310791774928
8.627714485481913	2.052286759356981	0.014781110213466666
9.680454871159064	2.150746729995329	0.014285079750103178
10.8616490114778	2.2551036804287348	0.013809288107419562
12.186970635028764	2.383453050027471	0.013402670304032147
13.674005954538405	2.508467802923065	0.012980526232578032
15.342487025227017	2.605403145119621	0.01248893772915833
17.214553577193122	2.7667295328743755	0.012149863158790955
19.31504679618054	2.8971541611040763	0.011737452188833332
21.67183895102057	3.0415065529357186	0.011353569214875294
24.316203241705225	3.194989394882547	0.01098557375306673
27.283228775750473	3.3411306256205804	0.010605588229435511
30.612286179334383	3.4932208537898966	0.010237668333009826
34.34755002158607	3.6684507667087325	0.009904427586156832
38.538584984279325	3.8512463404223873	0.009580511201126685
43.241003555045964	4.031063544664244	0.009253325849285064
48.51720397129838	4.204372244619934	0.008921515078925463
54.43719820692931	4.403907674253111	0.008619997432398854
61.07954098866833	4.603374250551453	0.008320054587904718
68.53237216957896	4.785483046682765	0.008008495292998524
76.89458629135798	4.993873502537557	0.007723369313308173
86.2771448548184	5.19717828566634	0.007438268332086112
96.80454871158989	5.37870750288501	0.007143762333290049
108.61649011477735	5.5743122124928615	0.006865681908524465
121.8697063502867	5.748202925116837	0.006581942429646733
136.74005954538268	5.913340890900405	0.006302378640088829
153.42487025226876	6.052903285731674	0.006019631429053372
172.14553577192981	6.151524727860648	0.005729007894611488
193.1504679618043	6.23504666651311	0.00544512542385582
216.71838951020464	6.244075425290738	0.0051442504458556046
243.16203241705014	6.210340194692985	0.004843348606736711
272.8322877575024	6.101940657665913	0.00453233521906292
306.1228617933412	5.90654542178793	0.004209735480168066
343.47550021585806	5.623034280003465	0.003877692790593098
385.3858498427913	5.245997436276642	0.0035359170697387777
432.4100355504563	4.766210058529405	0.0031818127887382522
485.1720397129798	4.211819743093674	0.002823728398988374
544.3719820692882	3.584725471726713	0.002459325339570807
610.7954098866786	2.917980119899893	0.0020947355248422134
685.3237216957849	2.2458681629908446	0.0017349228340936336
768.9458629135746	1.617937756356585	0.0013901732855720371
862.7714485481772	1.0713058245338885	0.0010679348686882637
968.0454871158913	0.6417846079803292	0.0007803378670628012
1086.1649011477632	0.3389970147475223	0.000535409373932163
1218.6970635028576	0.15313488010402787	0.00033972311303979855
1367.4005954538172	0.05759568355320527	0.0001966903268885941

==> scl-pf-slp-8.dat <==
0.28016860730914966	0.7195687533448807	0.021491636669535682
0.4508216878406685	0.8512865453059985	0.026061149024749077
0.6319558341097772	0.8810496426752745	0.02239313515000526
0.8390282275367473	0.9169599407459971	0.02428234360668037
1.051815072756953	0.953045706595171	0.022110108531586164
1.2454722681668482	1.0630358380235703	0.030347688994727093
1.3974428692045298	1.0578495618862105	0.028580092295300903
1.5679566880801652	1.063241273943638	0.02705001967011459
1.7592763395721356	1.157991398089768	0.02665043722065084
1.9739405192167387	1.1955070083780102	0.02556393678167142
2.2147976902555797	1.168782206624089	0.023862638789984857
2.4850438810121234	1.2739824721412152	0.023519787745297765
2.788265094245774	1.3595071411286195	0.022937306520068815
3.12848489122976	1.341002537446468	0.02150633822163027
3.5102177819646676	1.4358636814599086	0.021009140091926278
3.938529129983257	1.5008088129874768	0.020277497537378737
4.419102366647064	1.5742040072215508	0.01960569212490759
4.958314406827487	1.6306436964926334	0.018837844588778966
5.563320266691731	1.7359066972021202	0.018349103950817233
6.242148006420247	1.827685959622572	0.017774707366948597
7.003805257687724	1.902237730274882	0.01711922371850344
7.8583987494627365	2.0202475015402377	0.016655357568533764
8.817268418160646	2.0853210817923724	0.015974899645124975
9.893137881710143	2.1873889289627892	0.015445951845041819
11.100283274232611	2.317445846444011	0.015009162821111284
12.454722681668422	2.411020728309542	0.014452805021019652
13.974428692045189	2.5545136537140345	0.014044483940476119
15.679566880801529	2.664640914375266	0.013541632318568845
17.59276339572118	2.790832870544557	0.013083338757774274
19.739405192167233	2.9249743486186555	0.012644821486671474
22.147976902555637	3.0795145685077925	0.012248779120472553
24.850438810121066	3.2161327111982754	0.011817310650933988
27.88265094245751	3.3736132942752786	0.0114261342223482
31.284848912297317	3.5541051047112266	0.011071763621276553
35.10217781964629	3.7233165636795285	0.01069834632924086
39.385291299832254	3.8881852270752293	0.010321080006624453
44.19102366647033	4.100328957851387	0.01000601205686302
49.58314406827453	4.29259934783366	0.0096652223459323
55.63320266691685	4.495862576514721	0.009338092801265992
62.42148006420183	4.712363177044144	0.00902549538618814
70.0380525768766	4.925959149704255	0.008711582918430227
78.58398749462675	5.137769646885782	0.00839922056426683
88.17268418160597	5.364684287707308	0.00810258799231568
98.93137881710058	5.586474620200445	0.007805856924412589
111.00283274232504	5.817450091007232	0.007520002842057155
124.54722681668297	6.027482511183838	0.007226360962925544
139.74428692045075	6.267110045685389	0.006956412583370878
156.79566880801414	6.46210519020776	0.006668661653667562
175.92763395721053	6.640872131458449	0.006382109198221621
197.39405192167087	6.814133025809647	0.0061031911973103365
221.47976902555416	6.948636764326961	0.0058183718926874154
248.50438810120826	7.026391099622672	0.005523544172854678
278.82650942457303	7.073728888550127	0.005232098085826485
312.84848912297144	7.038500841407241	0.004927104292400897
351.02177819646084	6.942107333210143	0.004619525127228829
393.8529129983195	6.7464561595250485	0.004299218549913629
441.9102366646995	6.465097387300592	0.003973188843499874
495.8314406827407	6.061468007660689	0.003631956015029259
556.3320266691642	5.553615502398518	0.0032820075516441735
624.2148006420146	4.947983064531563	0.002924595274498773
700.3805257687611	4.2489831384788905	0.0025585515729701917
785.8398749462607	3.4997283116941977	0.0021921427781380794
881.7268418160512	2.7341410789646283	0.0018292039548146676
989.313788170998	2.005249399267878	0.001478889989141857
1110.0283274232438	1.3590050698353826	0.0011493762267998032
1245.472268166821	0.8364186031518237	0.0008512625221479658
1397.4428692044953	0.45784269545512335	0.0005945793426823218
1567.9566880801265	0.2161084341579157	0.00038564484461401396
1759.2763395720901	0.0852926905726508	0.00022872180988087437

==> ths-gr-slp-1.dat <==
0.06539669555561659	0.499256717880583	0.015764254982188714
0.11166241940488182	0.5116216051423063	0.014957394388026471
0.16591784102492702	0.558760485072876	0.014807123240214349
0.21900218977900182	0.5422320211493352	0.01554956963251159
0.27592698380565944	0.5422063943748604	0.013852726261285026
0.34835958701325775	0.5354336279337149	0.01225149141305315
0.4113350094703543	0.5256322280430157	0.01579822063429915
0.4615254715262121	0.550145692198433	0.015258296170746767
0.5178400961828262	0.520868438902747	0.014016229618518426
0.5810261442946345	0.5250678097632966	0.013285407474380439
0.6519220563304965	0.5245906073879273	0.012536532687829973
0.7314685779693023	0.5185415839091682	0.011766816400339304
0.8207212432235749	0.5007028919903931	0.010915841778517277
0.9208643807345028	0.5357568229607043	0.010659848622934318
1.0332268290934612	0.512086550214942	0.009838726019303705
1.1592995697227662	0.5064345664687803	0.009236955523518211
1.3007555112932714	0.49625606572152564	0.00863217221826998
1.4594716882060421	0.5075948498943533	0.008241870486521972
1.637554167698423	0.47887251791013163	0.00755748230773835
1.8373659960767221	0.4930206485448427	0.007239352710081867
2.0615585549049946	0.47929074590147747	0.006738553861567409
2.313106743227495	0.4644896158146382	0.006262607399887411
2.5953484526715727	0.47485796126195157	0.005977905481184375
2.9120288592415555	0.45386902101108195	0.00551737436341324
3.2673501195289183	0.45920717710421094	0.005239278877226125
3.6660271307771777	0.4417141171447604	0.004851073132796381
4.113350094703678	0.44016357307665605	0.004571663237089523
4.615254715262274	0.4276747973351597	0.00425425983271938
5.178400961828432	0.4239363688100491	0.0039986880054726955
5.810261442946537	0.4123900057731043	0.003723241854075615
6.519220563305178	0.3975024659521784	0.003450937515307112
7.3146857796932645	0.39472709757616414	0.003246501835883024
8.20721243223602	0.38266646878351945	0.003017709197668746
9.208643807345332	0.37539034083852774	0.00282168629619737
10.332268290934953	0.3658328167703666	0.0026297139648499054
11.592995697228046	0.35698077275139023	0.002452390329090269
13.007555112933142	0.3469438019534404	0.0022824262257656533
14.59471688206087	0.33591189895063034	0.002120214870580602
16.375541676984753	0.3240231555184212	0.001965871858233923
18.373659960767846	0.31643464135149313	0.001834041645098147
20.61558554905063	0.3060014192898067	0.0017026637996369507
23.13106743227571	0.29486351343141703	0.0015778935474580493
25.953484526716526	0.2878873424417681	0.001471900549727695
29.12028859241648	0.2776669661716735	0.0013646751700819475
32.67350119529029	0.2703296819862379	0.0012712004821715296
36.66027130777298	0.2615175596222961	0.0011803684958988023
41.13350094703814	0.25169569235864553	0.0010932137202536412
46.15254715262416	0.24308399004283	0.001014250803319528
51.78400961828593	0.23629926550104532	0.0009440573287346734
58.102614429467316	0.2262027084160623	0.0008719991919265027
65.19220563305396	0.22115793287701985	0.0008139888260226941
73.14685779693505	0.21308000482766812	0.0007542903144610381
82.07212432236284	0.20318685181097723	0.0006953684511620818
92.08643807345616	0.19600936973044336	0.000644771152013752
103.32268290935299	0.1900655827407078	0.0005994030147466648
115.92995697228429	0.18325484730041944	0.0005556418104408036
130.0755511293357	0.17759961027979443	0.0005164023219910057
145.9471688206137	0.1715477885924118	0.00047913703844404214
163.7554167698528	0.16497784414037844	0.00044358820958564503
183.73659960768444	0.15988836090755365	0.0004122641847924084
206.15585549051312	0.15424938567395066	0.0003822776465867079
231.31067432276475	0.1491829864252102	0.00035491702344317037
259.5348452671742	0.14465106659898866	0.00032993470654914833
291.20288592417415	0.13991667869530786	0.0003063387429321428
326.73501195291357	0.13504170030256224	0.00028411955835683976
366.6027130777421	0.1313576058486148	0.00026454209851816025
411.33500947039494	0.12688723998888488	0.000245457415793462
461.52547152625704	0.12316280886842643	0.00022830055887599094
517.8400961828764	0.11992646925715643	0.0002126790472430135
581.0261442946924	0.11654118704881646	0.00019792784713185436
651.9220563305612	0.11304313419736563	0.00018403027590538864
731.4685779693747	0.11010090383659747	0.00017145992296432652
820.7212432236548	0.10690482697313151	0.0001595018922393536
920.8643807345921	0.1044411901329909	0.00014883432021567608
1033.226829093563	0.1021685444836998	0.00013897151287174366
1159.2995697228803	0.0998572380671805	0.00012970507139409886
1300.7555112934	0.09770673813915007	0.00012112378667487712
1459.471688206183	0.09567861816259494	0.00011315522939040813
1637.554167698582	0.09388215205794335	0.00010581779323715105
1837.3659960769069	0.0923745087328224	0.00009909306305398485
2061.5585549051975	0.09064620575188698	0.00009267060477794687
2313.106743227724	0.0895571611833316	0.00008695956158012419
2595.348452671823	0.08824832596725513	0.00008149302144447696
2912.028859241838	0.08727156115948231	0.00007650741961231717
3267.350119529244	0.0859652931770787	0.00007168507706984058
3666.0271307775424	0.08500926969310121	0.00006729771595576443
4113.350094704086	0.0839142650280128	0.00006312262917190423
4615.2547152627185	0.082649445311445	0.00005914079439431324
5178.400961828931	0.08134588353963938	0.0000553904600820328
5810.261442947105	0.07966630000993638	0.00005174930313581106
6519.220563305827	0.07785841373920524	0.000048296978061516644
7314.6857796939885	0.07539752168418684	0.00004486893048204338
8207.212432236813	0.07231411036636651	0.00004148381664399993
9208.643807346218	0.06854900380351608	0.00003813008347526806
10332.268290935946	0.06385231579703049	0.00003474205541077089
11592.995697229197	0.05801561755502372	0.00003126364725285038
13007.555112934455	0.051284453209746665	0.000027749812109077592
14594.716882062312	0.04343356510852228	0.00002410904021810446
16375.541676986348	0.03507027357571842	0.00002045204591458133
18373.659960769626	0.026567062889469174	0.0000168050169204802
20615.585549052674	0.01854833396389132	0.000013256217941372072

==> ths-gr-slp-2.dat <==
0.07152209967282948	0.5138454023504304	0.015292747012067166
0.12365244434813577	0.516505660981394	0.014281414159204182
0.1836697606354682	0.5270867425230249	0.013668681015929114
0.24258820404619977	0.5116534591531916	0.014351693119903619
0.30480236908593455	0.5292876347510036	0.013022270928427218
0.38414288187953294	0.5061491515830668	0.011343390503311918
0.45444743215431516	0.49897479104469467	0.014644093566964674
0.5098984053872819	0.5040832591048693	0.013895504841302846
0.572115420663675	0.4956932460778917	0.01300857404811592
0.6419240599753766	0.4989881513590302	0.012321634136869482
0.720250641552814	0.5127880715298275	0.011792127049017899
0.8081345115450856	0.48650819496410913	0.01084346976049245
0.9067418355118907	0.5104988066847856	0.010486258470974298
1.0173810727319785	0.49683325505816095	0.00976626537953776
1.141520338662812	0.49036850771814305	0.009159768091332435
1.2808068859407045	0.5087125211084766	0.008807636979600781
1.4370889624224998	0.4653504532333754	0.007952675524122104
1.6124403363117084	0.48197035263807175	0.007640703636040288
1.809187813802604	0.4656137997798191	0.007089834775235233
2.0299421143847534	0.46712769826315376	0.006704108006102954
2.277632513504445	0.4563743794650377	0.006255813894644151
2.5555457122701517	0.45191240640108876	0.005876927386371935
2.8673694499793707	0.45072071633785454	0.005540857135770513
3.2172414381785295	0.44942179978839064	0.005223363619904881
3.609804265581313	0.4363658516111647	0.004859018707138512
4.0502670024001866	0.42430651768921185	0.004523379693796439
4.544474321543301	0.42668576446955625	0.004282301780771232
5.0989840538729885	0.40813124055943745	0.003953876612227476
5.721154206636938	0.40037812603315026	0.003697075876691343
6.419240599753977	0.39712154582547904	0.003476041219831678
7.202506415528378	0.38381821070508043	0.0032261605841177993
8.081345115451123	0.3743430418181171	0.0030078631639966946
9.067418355119207	0.36829150197030447	0.002816560222700826
10.173810727320118	0.35688292934818	0.002617496322106673
11.415203386628498	0.3481855942799618	0.0024407797527993373
12.808068859407468	0.33502440314007825	0.002260275687981206
14.370889624225473	0.32978179753818604	0.002117076410481811
16.124403363117615	0.31945222694453984	0.0019670987056334237
18.091878138026633	0.3085595554209736	0.0018251253307487194
20.299421143848207	0.29804767680941807	0.0016934253748903554
22.776325135045198	0.2941308007450258	0.0015881570442767958
25.55545712270236	0.28147272138245827	0.0014667001913527184
28.673694499794657	0.2716857562619224	0.001360368689863725
32.17241438178635	0.26182781038866376	0.0012607561041161855
36.09804265581425	0.25458552282528174	0.0011736538950169885
40.502670024003145	0.24410524186777713	0.0010849550493474108
45.444743215434556	0.23684326257440919	0.0010089129815906096
50.98984053873154	0.22843858211621682	0.0009354227340221404
57.21154206637129	0.22095901969106913	0.0008685184724117477
64.19240599754175	0.21215211481590954	0.0008034278375281781
72.0250641552861	0.20453220674318057	0.0007447389097454882
80.81345115451397	0.19668658679863604	0.0006894623646692515
90.67418355119503	0.19115918606770393	0.000641683362293816
101.73810727320459	0.18317174728792865	0.0005929969187053775
114.1520338662885	0.17677733373666132	0.0005499668116067733
128.08068859407857	0.17066115647437724	0.0005101413589694407
143.7088962422596	0.16373703622587565	0.00047173343104070335
161.24403363118142	0.15809208983389084	0.0004376009567544489
180.91878138027238	0.15290010129935386	0.0004062815299154582
202.99421143848852	0.1473034999402481	0.0003764694378537002
227.76325135045892	0.141906534782764	0.00034883848379208064
255.55457122703228	0.13685769425712258	0.0003234132450696483
286.7369449979559	0.1314071923144353	0.00029918013973212487
321.7241438178743	0.12699884212957574	0.0002776662361572932
360.9804265581547	0.12236748137889142	0.00025730972654920047
405.0267002400443	0.11850684774991849	0.00023905339490956176
454.4474321543606	0.11403185651051978	0.000221378933098009
509.89840538733233	0.11002459822341026	0.00020529013876605342
572.1154206637312	0.1062435857426834	0.00019044718270960255
641.9240599754394	0.10260535140639575	0.00017668846536022584
720.2506415528836	0.09968182504177181	0.00016441111815988769
808.1345115451664	0.09618989647078632	0.00015247123612959236
906.7418355119803	0.09355030642718956	0.00014195340026376116
1017.3810727320787	0.09075404269567652	0.00013199460559058527
1141.520338662924	0.08805245817409676	0.00012274220898258738
1280.8068859408281	0.085493134456459	0.00011417967766204798
1437.0889624226436	0.08297725905846243	0.00010619467376316285
1612.4403363118677	0.08082748195545603	0.0000989470195955101
1809.187813802782	0.07857775349684876	0.00009210283467320865
2029.9421143849522	0.07670804478687077	0.00008590998618300271
2277.6325135046645	0.0750854192559588	0.00008024186196174362
2555.545712270405	0.0733652622020315	0.00007488044723407101
2867.369449979654	0.07181996550931247	0.00006994324681973185
3217.2414381788494	0.07042669686247066	0.00006538706630081593
3609.804265581663	0.06916325704775136	0.0000611731594111522
4050.2670024005774	0.06802922456079707	0.00005727577217503081
4544.474321543757	0.06687280779028792	0.000053610267195879886
5098.984053873487	0.06585813306425208	0.000050225919961577655
5721.154206637507	0.06502880892781474	0.00004711683311963316
6419.2405997546	0.06413494709416707	0.000044174390196919556
7202.506415529075	0.06326901796713334	0.000041420824494393006
8081.345115451918	0.06250093200409544	0.00003886569510481242
9067.418355120095	0.061519177271941415	0.00003640226878075246
10173.810727321132	0.060566181512770205	0.000034098736706141666
11415.203386629606	0.05942222612253134	0.00003188582450277287
12808.068859408706	0.05799423385199371	0.000029738263162820974
14370.889624226886	0.05633638051781618	0.00002767054181913581
16124.403363119196	0.05415365101180912	0.000025611620824471915
18091.878138028434	0.05143448774502916	0.000023564075310270888
20299.421143850177	0.048088598005205645	0.000021510190193488673
22776.3251350474	0.04400651266971439	0.000019425923296072743
25555.457122704876	0.03911043936529646	0.000017288986692846525
28673.694499797464	0.0335491312104644	0.000015116937993252468
32172.414381789615	0.027449691561300917	0.000012908979973204431
36098.04265581783	0.021141884930968736	0.00001069535107828349
40502.670024007115	0.015022456766784533	8.511256405427774e-6

==> ths-gr-slp-3.dat <==
0.06107044602487371	0.5024973410203146	0.015604303542230828
0.1046821264567657	0.5351360163618671	0.015063798714194962
0.1556950163361403	0.5181282160402687	0.014034253460062289
0.20575559661569018	0.5056887742834283	0.014771326817025922
0.2590431025445025	0.5233284706298078	0.013392289959818952
0.3267317047505868	0.5287603914128489	0.011986364973846897
0.38594544149859533	0.505142347598742	0.015244479765840443
0.4330379077151435	0.5067921846165191	0.014415200041054293
0.4858765238687014	0.5295168976202194	0.013910592576464646
0.5451624262927722	0.5084103008833671	0.012868054442708
0.6116823028925255	0.4902765119915102	0.011929610463401684
0.6863188320153394	0.4881837715646481	0.011238216341056826
0.7700623950561812	0.48397605668881	0.010563738876956821
0.864024218217004	0.47881457213937323	0.00991949124952288
0.9694511178033068	0.4897481916303344	0.00947091937664378
1.0877420447189787	0.5050469439162547	0.009079701954121526
1.2204666476948502	0.4783472119328063	0.008342137475087004
1.369386101573677	0.4558902503901781	0.00768839825261351
1.5364764770302881	0.49009436666712447	0.0075256769961967295
1.723954961828853	0.46409044345248324	0.006913644300926558
1.9343092815574132	0.4692478411800974	0.006563067345655054
2.170330710234998	0.4563414815758327	0.006110133413819751
2.435151108821959	0.44893202955043765	0.005721317047687108
2.732284483112126	0.43416310036703765	0.005311683311522222
3.0656736124547113	0.43583082406099566	0.005024174214577964
3.4397423680407577	0.4292654338647425	0.004707265329982466
3.85945441498608	0.42776079671884776	0.0044361498619781715
4.330379077151577	0.4201946851092162	0.004150792243468948
4.858765238687174	0.4072054375556867	0.0038575583447206154
5.451624262927902	0.41076686193086565	0.003657660726504057
6.116823028925457	0.39013122090975705	0.003365201489675088
6.863188320153619	0.38257878187057626	0.0031460539010966133
7.700623950562066	0.3752140243209426	0.0029413401442168956
8.640242182170324	0.3644950242933805	0.0027368533128328087
9.694511178033387	0.35454545600522386	0.0025482479346843807
10.877420447190147	0.3446202676134327	0.002371789416152984
12.204666476948905	0.33826189247716865	0.0022183611772979873
13.693861015737223	0.3270714324827093	0.002059335117872353
15.364764770303386	0.3176079597613429	0.0019158054662404764
17.239549618289097	0.3081062054123518	0.0017813774144415733
19.34309281557477	0.30014604677046824	0.0016598621924020127
21.703307102350696	0.29003618151354554	0.0015403939649560063
24.351511088220395	0.2792974076974046	0.0014270499394677001
27.322844831122158	0.2718766895682561	0.001329204202412848
30.65673612454813	0.2611336128164404	0.0012298074163244529
34.397423680408714	0.2520050322423816	0.0011405394868602037
38.594544149862074	0.24308940350426428	0.0010575203493437299
43.30379077151721	0.2370811562031533	0.000985948515281803
48.587652386873344	0.228488916657705	0.0009137729303165611
54.516242629280825	0.2195120913448778	0.0008455415286489247
61.16823028925656	0.21098726035583865	0.0007825891735617616
68.63188320153834	0.2031925893081908	0.0007250361341888003
77.0062395056231	0.19541657339918142	0.0006712532724082434
86.40242182170621	0.18993731527520322	0.0006247566198980183
96.94511178033709	0.1823808346086527	0.000577956720996347
108.77420447190502	0.17590781791915713	0.0005358562367232158
122.04666476949286	0.16952520443333047	0.0004966184584033709
136.9386101573766	0.1627694160764443	0.0004594011963298274
153.64764770303915	0.1564430678526037	0.00042519082157642314
172.3954961828967	0.15100139390912634	0.0003943630322445597
193.43092815575403	0.14500235618123933	0.0003648322727688106
217.03307102351374	0.13932241238686852	0.00033761070740573085
243.51511088221145	0.13393078119848834	0.00031249704867265815
273.22844831123075	0.1287997702331093	0.0002893098787005593
306.56736124549144	0.12445243297351598	0.0002684772029997144
343.9742368040984	0.1197937563345997	0.000248669665778274
385.9454414986332	0.11556074317725205	0.00023057429113623255
433.03790771518544	0.11095099611350524	0.0002132904064803441
485.8765238687497	0.10695071936432182	0.00019769585970405947
545.1624262928264	0.10337437274770267	0.0001834898994793572
611.6823028925859	0.0993647383637124	0.00016983291573126146
686.3188320154067	0.09602706728235406	0.0001576168166114966
770.0623950562558	0.09234604412009242	0.00014592001549278345
864.02421821709	0.08920644278661978	0.00013539537514836088
969.4511178034029	0.08627205607094954	0.00012570159641855854
1087.7420447190862	0.08354233859555497	0.00011677746226636978
1220.46664769497	0.08076764648683525	0.00010839878966471555
1369.3861015738098	0.07800598558524216	0.00010057028556185771
1536.476477030441	0.07559852946164301	0.00009346788013129446
1723.954961829024	0.07313688431193173	0.00008679085097990311
1934.3092815576042	0.07098842292187006	0.00008072340694112
2170.330710235211	0.06902046282955591	0.00007514405940698341
2435.151108822195	0.06694344345925406	0.00006986501281611419
2732.2844831123975	0.06518905989441051	0.00006508682370213587
3065.6736124550157	0.06352478963044575	0.000060656498571832294
3439.7423680410975	0.06186388016619764	0.00005650986854450216
3859.4544149864596	0.06056610742029771	0.000052786218401349576
4330.379077151993	0.05910275241111395	0.00004922770305920211
4858.765238687658	0.05787535640686983	0.00004598885091073843
5451.624262928443	0.05680170931996635	0.00004301168153683188
6116.823028926061	0.055614192479781895	0.0000401789457236958
6863.188320154281	0.05479592484969029	0.000037651289069571817
7700.623950562806	0.05398945442142522	0.00003528256810231001
8640.242182171201	0.053098049502471004	0.00003303277073195541
9694.51117803435	0.05236215868424832	0.00003096809498034385
10877.420447191222	0.0516527865620582	0.00002903705699043701
12204.666476950082	0.05105597067538219	0.000027253920690006247
13693.86101573854	0.050349279070170345	0.00002555067320225134
15364.764770304919	0.04963372051193178	0.000023949372256765873
17239.54961829081	0.04880268401681323	0.00002241958518747612
19343.09281557668	0.04785488988395511	0.00002095891902128024
21703.307102352792	0.04667253364608561	0.000019540533097151237
24351.511088222735	0.04522007680406713	0.000018158140279397163
27322.844831124832	0.04338315481834605	0.000016790602659479433
30656.73612455117	0.041059729082558165	0.000015421043378901284
34397.42368041211	0.03819451657067338	0.000014041264740892697
38594.544149865804	0.034696985703238085	0.000012634311860228833
43303.79077152137	0.030571836711468427	0.00001119609267644734
48587.6523868781	0.02592403638176117	9.733230989656472e-6
54516.24262928624	0.02087275721866582	8.245094353348229e-6
61168.23028926274	0.01574799796622947	6.761116107765288e-6
68631.88320154509	0.0109112694869854	5.313043358896392e-6

==> ths-gr-slp-4.dat <==
0.06736376148336552	0.4825211624407553	0.014561804474292355
0.11622380875113764	0.49553745538807464	0.013759621843874238
0.1723673460536048	0.5217628208870423	0.013387338433108471
0.22767674877722363	0.5008503160434395	0.013977369311378914
0.28661357003429067	0.503521739717467	0.012490837069150508
0.36022544989529387	0.4960382805839166	0.01105862688271638
0.42639675885244727	0.4965396865024377	0.014381885869653334
0.47842503228699074	0.4818949806358057	0.013375654941612788
0.5368017152260183	0.5112180672351432	0.013005946169807575
0.6023014307845407	0.5087059410838605	0.01224819973743592
0.6757933203927311	0.498066032748836	0.011441482942110203
0.758252576774645	0.4898146192102752	0.010711609375564684
0.8507733841631694	0.46786393248985886	0.009883223998819026
0.9545834374600134	0.47094463681730847	0.009361033142989254
1.071060233001141	0.502150131924091	0.009125478489316432
1.2017493470962406	0.4593658653597801	0.008239829311594678
1.3483849448873197	0.46328696234345484	0.007812029856924377
1.5129127916665113	0.46162701829615466	0.00736180763145112
1.6975160719993336	0.45976696456469274	0.0069359784734339975
1.904644359257436	0.4410085651626751	0.0064130166475742266
2.137046119968981	0.4535567807263799	0.006139806541080754
2.3978051842996084	0.4469747767510896	0.005754139191994715
2.6903816666050853	0.4365264415544101	0.00536839091523497
3.0186578790465894	0.4202401629110336	0.0049726470314621
3.386989847514303	0.4258275340548509	0.004725586584373233
3.80026511344444	0.4110678902830356	0.004383243850617834
4.263967588524613	0.40706256849846056	0.004117839729682745
4.784250322870065	0.39943822008169966	0.0038509126180216414
5.36801715226036	0.38961765318405306	0.0035905267628921116
6.023014307845606	0.3837264756743754	0.00336395159218923
6.757933203927533	0.3757967354217819	0.003142789957038605
7.5825257677466995	0.3696917417683559	0.0029427863290190405
8.507733841631975	0.36057465319196474	0.002743698920455951
9.545834374600448	0.3476914849295897	0.002543524249976499
10.710602330011763	0.33639747113870055	0.0023619201776804264
12.017493470962801	0.3278228730270133	0.0022011948153115054
13.483849448873643	0.32376078932263447	0.002065147045039234
15.129127916665611	0.310072003566113	0.0019079638104314255
16.975160719993895	0.30454068055655387	0.0017850957339537277
19.046443592574988	0.29478284510026226	0.0016580207378126886
21.370461199690514	0.28429374536824764	0.001537172150795509
23.978051842996873	0.2766591641050572	0.0014315660333317302
26.903816666051746	0.26714467530334396	0.0013280429365401612
30.18657879046689	0.2564747720661653	0.0012284604567304467
33.86989847514415	0.24900422379300727	0.0011427262718395992
38.00265113444565	0.23995708342387695	0.0010590236100888508
42.63967588524754	0.231661590482032	0.0009823491461310146
47.84250322870223	0.22257756455374358	0.0009090327881137315
53.68017152260536	0.21390091881173545	0.0008412889413357942
60.23014307845805	0.20653461208003787	0.0007804323744187787
67.57933203927757	0.19915019191245473	0.0007234844809891874
75.82525767746947	0.19147277455583608	0.0006697186149673831
85.07733841632256	0.1851851792761281	0.0006217874731971641
95.4583437460076	0.17754854699764772	0.0005747743995381589
107.10602330012117	0.17233135818742515	0.0005345902214927608
120.17493470963198	0.1648869238723705	0.0004936645743220757
134.83849448874082	0.15903902423829858	0.00045771032192074473
151.29127916666113	0.15279713422483512	0.000423541977140175
169.75160719994417	0.14753036679288387	0.0003928977721456546
190.464435925756	0.14073106481616787	0.00036227122696546015
213.70461199691238	0.13525334155099641	0.00033528402149699015
239.78051842997655	0.13089679300724702	0.00031138906564285305
269.0381666605264	0.12538977758417533	0.0002877199135673628
301.8657879046782	0.12040627944083278	0.000266172647032292
338.6989847514524	0.11551830464786221	0.0002461298337905543
380.0265113444694	0.11123183960988002	0.00022800974825497097
426.3967588524893	0.10687766815880258	0.00021099994402190588
478.42503228703816	0.10259573838504396	0.00019516571000660377
536.8017152260702	0.09885700055501064	0.0001808600180267635
602.3014307845988	0.09466147602685143	0.00016708039416396027
675.7933203927986	0.09140865284090005	0.0001550002895211844
758.2525767747197	0.08779277008420959	0.00014340630017137105
850.7733841632538	0.08457606162389515	0.0001328809070894792
954.5834374601067	0.08125274246205276	0.00012295830545017153
1071.0602330012443	0.07821369726547613	0.00011388860232034942
1201.7493470963607	0.0754589724466595	0.00010560738735006776
1348.3849448874528	0.07273895110132883	0.00009788640352668181
1512.9127916666614	0.07010156132570766	0.00009071992877129431
1697.5160719994994	0.06761765751976687	0.00008411412196577052
1904.6443592576197	0.06529286146242075	0.00007803181455716658
2137.0461199691945	0.0631327434203406	0.00007243795581446696
2397.8051842998448	0.06090612830083689	0.0000671690725379448
2690.38166660535	0.05889224965405654	0.00006235451812922397
3018.657879046887	0.05700567812803946	0.000057915913834127995
3386.98984751463	0.05510035232681319	0.00005375465056851951
3800.2651134448197	0.053514495880548324	0.00005001204052998879
4263.967588525038	0.05182366379379056	0.00004646253612195126
4784.25032287054	0.05030682877548851	0.00004321677208820001
5368.017152260889	0.04890027469657544	0.00004022485660037667
6023.014307846187	0.04771343233211534	0.00003751104687286596
6757.93320392821	0.04642112097692062	0.00003492984568101531
7582.525767747456	0.045285364374770126	0.000032570002237775186
8507.73384163282	0.04426397824124118	0.000030399334558751404
9545.834374601374	0.04331045794795487	0.000028388029185810815
10710.602330012798	0.04241946406543997	0.00002652292662229931
12017.493470963982	0.041635012445799036	0.000024806654876706766
13483.849448874962	0.04092570589212521	0.000023218648910362497
15129.127916667114	0.04025339464476598	0.00002173902743896011
16975.16071999554	0.03960551289049563	0.00002035713590579338
19046.443592576827	0.0390392084533268	0.000019080482680168848
21370.46119969265	0.0384869068011524	0.000017885264172644445
23978.051842999223	0.038008293468895296	0.000016779462330911385
26903.816666054416	0.03750560318777399	0.00001573573134764311
30186.578790469815	0.03697148446404082	0.000014749330231854009
33869.89847514742	0.03633460487734813	0.000013803813278646501
38002.651134449385	0.03567420552884477	0.000012912668750536999
42639.675885251716	0.034841427496814494	0.000012047219556741926
47842.50322870698	0.03377912292314225	0.000011198582133913778
53680.171522610566	0.03250669585036567	0.00001037111067968317
60230.143078463865	0.03087912300033348	9.54270138453235e-6
67579.33203928421	0.028829221063204902	8.704730088970776e-6
75825.25767747693	0.026341316650098374	7.855206288009156e-6
85077.33841633101	0.02338621311331456	6.987451502958703e-6
95458.3437460169	0.020021306000915038	6.103585840102294e-6
107106.02330013152	0.01634814430354276	5.206826259056229e-6
120174.93470964358	0.012543187441174173	4.305690524429489e-6
134838.49448875408	0.008904803531857384	3.424924688652605e-6
151291.27916667642	0.0057106819461968	2.5893028041044416e-6

==> ths-gr-slp-5.dat <==
0.07503238873865936	0.4880768397181354	0.015207911886604315
0.12439249094235239	0.48340751004952126	0.013142091750907343
0.18328831179256755	0.47105680104270603	0.012340805357681298
0.24319594122435248	0.4883035620798348	0.013359391075011658
0.3068633937078212	0.49619460279058886	0.011988734832943604
0.3621230393331758	0.5061418649727046	0.015763147099397787
0.4063087328597389	0.5145421032930909	0.015004352431506059
0.45588589641267435	0.4632655825985388	0.013440697783950725
0.5115123888310158	0.46154247088175837	0.012665216942537355
0.5739263398724822	0.4925050863384587	0.012351285423626247
0.6439559447469069	0.5085143600455886	0.01184836456534302
0.7225304537634848	0.46551612358423167	0.010702227083360296
0.8106925029178027	0.4668627857725719	0.01011815729123106
0.9096119490380246	0.4692515931492209	0.009576563125494304
1.0206013930742444	0.4671672280105853	0.009020756967909308
1.1451335975155963	0.46976701516603364	0.008539807035847998
1.2848610290536955	0.4567295595166248	0.007949436743753709
1.4416377858116598	0.455399871103888	0.007493819867331868
1.6175442000997062	0.445990531276853	0.007001153780654796
1.814914443160985	0.43921705905034253	0.006559132402771056
2.0363674982058004	0.4457531349024627	0.006238123965909673
2.2848419127276274	0.4340023745185357	0.005811026429299422
2.563634791242998	0.4242511892107666	0.0054239831542022
2.8764455458652103	0.42527039793116783	0.005126717354431008
3.227424985255463	0.43416021759652046	0.004890258436387434
3.621230393331878	0.41492832616383696	0.004513291039500095
4.063087328597523	0.3971950011644927	0.0041687772000017186
4.558858964126895	0.3955305390822306	0.003927324695162392
5.1151238883103165	0.39060811974698173	0.003684490417089117
5.7392633987250115	0.3831627621387746	0.003445073131818015
6.43955944746928	0.3774380201163377	0.0032279709716352906
7.225304537635086	0.36847618746286137	0.0030110052406528897
8.106925029178294	0.3565612445590309	0.002796236280850514
9.096119490380545	0.35034585834205134	0.002616708178253516
10.206013930742778	0.34231060271677044	0.002441838705484582
11.451335975156338	0.3320815010382119	0.0022705399075397736
12.848610290537376	0.3216062369404493	0.0021094489958779477
14.416377858117073	0.3113687177192742	0.001959495574352424
16.175442000997595	0.302323990496872	0.0018228171396979262
18.149144431610445	0.29397373720380116	0.001696918813261887
20.363674982058676	0.28415234602310574	0.0015750067553724808
22.848419127277026	0.275542489982054	0.0014642023083094148
25.63634791243083	0.2653684947485628	0.001356536483255966
28.764455458653057	0.25837602464627496	0.0012636677552150773
32.27424985255569	0.24836145713281998	0.0011696310729814188
36.21230393331997	0.24184842711942914	0.0010896284435238917
40.63087328597656	0.2330184421350163	0.0010097222934464859
45.588589641270445	0.22409887626912023	0.0009348170767358489
51.15123888310485	0.21613950500101425	0.0008667101330715996
57.392633987252	0.20779997623962093	0.0008022866112149088
64.3955944746949	0.1996319159499143	0.0007423723453582856
72.25304537635327	0.19203524275699385	0.0006873805942810876
81.06925029178562	0.18601050165878724	0.0006386685487841529
90.96119490380842	0.17886674637656705	0.0005912506094792313
102.06013930743116	0.17162908765971358	0.0005467669368672396
114.51335975156712	0.16445416132710192	0.0005052766529621434
128.48610290537806	0.15858380852334092	0.00046842085196668686
144.1637785811755	0.15279633693131855	0.00043407349609244614
161.75442000998123	0.14664384080269952	0.0004014567008675274
181.49144431611046	0.14121063533423373	0.00037191226543431283
203.6367498205934	0.13576526542790243	0.00034427154961364664
228.4841912727777	0.1298871538096	0.00031789953890976194
256.36347912431677	0.12500847683917968	0.0002944262514158592
287.6445545865399	0.12043909827995153	0.0002728290089910674
322.742498525567	0.115268931864432	0.00025197817854286716
362.1230393332112	0.11046411199136191	0.00023287206841560902
406.30873285977964	0.10608493058199575	0.00021544362416889835
455.8858964127195	0.10195079436978143	0.00019938941761533878
511.5123888310652	0.09781989515769891	0.00018438279514351475
573.9263398725379	0.09427321731583853	0.00017088382723660467
643.9559447469697	0.09028421242159214	0.00015787476052816308
722.5304537635571	0.08660445232136608	0.00014597447018560795
810.692502917883	0.08350396816995002	0.00013531949078261584
909.6119490381143	0.08024984003105962	0.00012523591279841678
1020.6013930743435	0.07687757553472598	0.0001157195236343455
1145.133597515707	0.07404884987738042	0.00010721756914163423
1284.8610290538243	0.07123929585092317	0.00009928110607312537
1441.6377858118026	0.06866327626013569	0.00009201720950430286
1617.544200099866	0.06591460896049052	0.00008511334088002603
1814.914443161163	0.06342964324810425	0.00007882299494798275
2036.3674982059977	0.06096237203950357	0.00007295208796332818
2284.841912727855	0.058820004140056836	0.00006765023712713952
2563.6347912432525	0.056659654735336705	0.00006268213201048235
2876.4455458654948	0.05456433663860837	0.00005807125845660726
3227.4249852557796	0.05263716174784221	0.00005384594827289917
3621.2303933322255	0.05087221575451804	0.000049974346626883405
4063.087328597927	0.04921796484466738	0.000046405411028264186
4558.858964127346	0.04758564236177918	0.000043076932131044496
5115.123888310822	0.04599677352374413	0.00003998254937938028
5739.263398725575	0.04454157148035464	0.00003714407653799449
6439.559447469899	0.04313899581717098	0.00003450975003533579
7225.304537635804	0.041874651583172724	0.00003209832729750727
8106.925029179099	0.04064135940150519	0.00002985320140279256
9096.119490381443	0.03946960948165639	0.000027773986020531286
10206.013930743782	0.03844244567630585	0.000025876903277091814
11451.335975157439	0.037449311040409064	0.000024111748998592972
12848.61029053868	0.03652780781937213	0.00002248115409562676
14416.377858118503	0.03569022924837465	0.000020978839802342604
16175.442000999194	0.03494237997971911	0.0000195967042742846
18149.14443161223	0.03420325465222802	0.000018303768518480927
20363.67498206063	0.03359517237344717	0.000017125577865171163
22848.419127279303	0.03295277014454566	0.000016012264756089866
25636.34791243337	0.03241395584752187	0.000014992457139868341
28764.4554586559	0.031923159437409365	0.000014046228571757052
32274.24985255881	0.031467808084954446	0.000013165581451600667
36212.30393332345	0.0310357404075136	0.000012343486692624162
40630.873285980684	0.030636528136632295	0.000011577814090937077
45588.589641274964	0.03021340138868442	0.000010854419648115455
51151.23888310991	0.029777250097301207	0.000010173001115776138
57392.63398725754	0.02927819766885867	9.523113646629667e-6
64395.59447470112	0.028684822976575836	8.898829480223266e-6
72253.04537636043	0.027993797329065054	8.299228171985005e-6
81069.25029179367	0.027081015111382768	7.706182104806697e-6
90961.19490381745	0.025982841820792725	7.126070630288512e-6
102060.13930744102	0.02458960484182064	6.544591932569944e-6
114513.35975157817	0.022857538730401233	5.956916740252467e-6
128486.10290539105	0.020752814355989187	5.35852545865016e-6
144163.7785811898	0.01827930936075671	4.747737393978949e-6
161754.4200099973	0.015483972460947452	4.125228342958714e-6
181491.44431612798	0.012448484028595368	3.4919259951822285e-6
203636.74982061304	0.009380249656953606	2.861633402794675e-6
228484.19127279977	0.006499539576127166	2.248785820082397e-6

==> ths-gr-slp-6.dat <==
0.1661175636235161	0.4738225881186837	0.014573983280420725
0.2559529017585986	0.4984689751799786	0.015546820186628145
0.36092943310809106	0.48449998674741374	0.012907385256148303
0.4782228878115287	0.47765083347537834	0.01363603974945345
0.6010655583319531	0.46706339651113343	0.012027494374503959
0.7566660659143928	0.45392954186638024	0.010567938139476171
0.8956619731739693	0.4514524558253879	0.013699259966797961
1.0049492627177032	0.4590431393175971	0.013041208782815858
1.127571618406417	0.4596438248235911	0.012319747653853992
1.2651561643991363	0.44997634111672646	0.01150763126003794
1.419528564029722	0.4566473752462734	0.01094413849184692
1.5927372452501167	0.43831210681851407	0.010122384514429646
1.7870805820247027	0.4287731334537632	0.009451590123665539
2.0051373923564135	0.4397075195390283	0.009035933865345859
2.249801157634816	0.44037947477209655	0.008536987231809125
2.5243184173761937	0.4253803758562461	0.007920996522515912
2.83233184883042	0.42578773046067453	0.007481482572265644
3.177928603094929	0.4126402103979579	0.006953074302731465
3.5656945391265764	0.41297967906226496	0.006566824934005316
4.000775075303759	0.39989644953648057	0.006100492133497054
4.488943466002162	0.3832817697250005	0.005638325952087941
5.036677409172653	0.3891330116229826	0.00536339934847251
5.651245001457515	0.3747501214981769	0.004968919815060242
6.34080118141707	0.36441308754574936	0.0046258130844919
7.114495940609655	0.3542474304035415	0.004305706787417128
7.982595738420466	0.3582147088095604	0.0040875474259404335
8.956619731739988	0.3393791758156859	0.003756070131675975
10.049492627177361	0.3344827652751459	0.0035202861729222604
11.27571618406454	0.32908120389309153	0.0032964207256073025
12.651561643991752	0.3210459061636496	0.0030737933414516964
14.195285640297683	0.3073255195726819	0.002839163542058796
15.927372452501691	0.29961846789827357	0.002646521257865088
17.87080582024761	0.29095319770076417	0.0024620828591209575
20.051373923564793	0.27944081340973853	0.0022779071390689517
22.498011576348905	0.2720224512149088	0.0021217463912246407
25.243184173762767	0.2652284992595966	0.0019778857032600734
28.323318488305134	0.2544341316167352	0.0018288529300097868
31.779286030950335	0.24548694856525569	0.001695919762764541
35.65694539126694	0.23684462908950732	0.0015726166435869073
40.00775075303891	0.2297473504702496	0.001462232232983444
44.88943466002309	0.22078721982924682	0.0013532500840002402
50.36677409172818	0.21213071621452775	0.0012522552941697446
56.512450014577006	0.2047751147377725	0.0011615280075715291
63.4080118141728	0.1966867673289071	0.0010746787674172956
71.1449594060989	0.19041126470383038	0.0009982456264081125
79.82595738420734	0.18267550873080726	0.0009230628235001974
89.56619731740284	0.17496900428811224	0.0008528480434752288
100.49492627177695	0.16951622111651005	0.0007924953607081398
112.75716184064909	0.1627211784732805	0.0007330154655915441
126.51561643992171	0.15659706401020637	0.0006788641973061374
141.95285640298158	0.15014282424595463	0.00062754285287002
159.27372452502217	0.14487442404250053	0.0005819517232036034
178.70805820248202	0.13885540828615725	0.0005378640246185649
200.51373923565447	0.13383040564076987	0.0004985038243943724
224.98011576349649	0.12750483515149882	0.0004593613212993501
252.43184173763612	0.1224605793545	0.0004250003152213346
283.2331848830607	0.11805323046090922	0.0003939399588449263
317.79286030951386	0.11340693300874183	0.00036451121931975163
356.56945391268096	0.10834164242928138	0.0003363479653258074
400.0775075304024	0.10415920508498724	0.0003113435877750689
448.89434660024557	0.09932065681825837	0.0002870191597890605
503.6677409172985	0.09586170506882637	0.00026620344532392033
565.1245001457888	0.092347442914749	0.00024666273036952666
634.0801181417485	0.08839395511889139	0.0002278255254300317
711.4495940610125	0.08465304676075124	0.00021048075555123074
798.2595738420977	0.0812149238637145	0.00019462965734776385
895.6619731740572	0.07783522552838608	0.0001798784726711011
1004.9492627178037	0.0747569721379626	0.00016642438041209026
1127.5716184065282	0.07176321296616606	0.00015393665123341097
1265.1561643992588	0.0690052992387283	0.0001425057273276877
1419.5285640298591	0.0663326869069625	0.00013190306644226372
1592.7372452502732	0.06366045039431506	0.00012199048298037056
1787.080582024881	0.06097245629324458	0.00011270883034146383
2005.137392356611	0.0585542608937446	0.00010427263514077326
2249.801157635039	0.056019380477786214	0.00009628535769224593
2524.318417376438	0.05403702492338904	0.00008927642942137418
2832.331848830693	0.051845538863712064	0.00008255564857629116
3177.9286030952467	0.04999378671752057	0.00007653306632597974
3565.694539126931	0.048081381026555244	0.00007085647840735548
4000.775075304156	0.04621302763304816	0.0000655802863080234
4488.9434660026045	0.04450962193473977	0.00006076003984608921
5036.677409173139	0.042879959268425506	0.0000563012814002347
5651.24500145808	0.0411386426009647	0.00005206142798924341
6340.8011814177	0.03984486592399062	0.00004837013307277901
7114.495940610361	0.03845424152627185	0.00004486040831430127
7982.595738421255	0.0370336638584586	0.00004156133005121423
8956.619731740853	0.0357875424038017	0.00003857065687110629
10049.492627178352	0.034690138269786605	0.00003585040883923718
11275.716184065666	0.033523158168124706	0.000033270824263410515
12651.561643993007	0.03246398310018863	0.00003090950136961108
14195.28564029906	0.03145657804263614	0.00002872412683143692
15927.37245250323	0.030565595418240648	0.000026730527391160372
17870.80582024937	0.029681268050211648	0.00002486751123460765
20051.373923566793	0.02886728144470549	0.0000231522946296204
22498.011576351135	0.028047356668226973	0.000021544532067742006
25243.184173765214	0.02736372840125371	0.000020089944310987594
28323.31848830787	0.026697968643501845	0.000018733986659217488
31779.28603095346	0.026112638745376112	0.00001749107401626288
35656.94539127049	0.025563055781279504	0.000016337946934914717
40007.750753042885	0.02510461871548488	0.00001528508690113479
44889.43466002745	0.024629416126816586	0.00001429282760761345
50366.774091733045	0.024150634064948665	0.000013361504615526983
56512.450014582566	0.023818809383713262	0.000012527116656736751
63408.011814179095	0.02345555466213607	0.000011735833812351082
71144.95940610596	0.02314632509413248	0.000011006066222318837
79825.95738421504	0.02281584687482059	0.00001031595393201344
89566.19731741148	0.022483824670557668	9.667767383767524e-6
100494.92627178702	0.022166144697171045	9.06225292929994e-6
112757.16184066018	0.021808147982844344	8.48595042020272e-6
126515.61643993427	0.021385268344417396	7.933200843753392e-6
141952.8564029953	0.02088380903591594	7.401094576278398e-6
159273.72452503757	0.020258911811035597	6.881754163096975e-6
178708.0582024996	0.019470754665791314	6.369164849360199e-6
200513.73923567418	0.0184896120667104	5.859424962522388e-6
224980.1157635188	0.017269581227041666	5.346037496319473e-6
252431.8417376605	0.015777539561400954	4.82403817809001e-6
283233.18488308805	0.01400866478501291	4.291305851853554e-6
317792.8603095451	0.011976379487121817	3.7458800958794407e-6
356569.45391271607	0.009771467807943307	3.194265420794815e-6
400077.5075304421	0.007491739376230722	2.640477235501265e-6
448894.34660028934	0.005310027607164532	2.098647444478921e-6

==> ths-gr-slp-7.dat <==
0.39784406368312347	0.4935903389000585	0.01509655306854602
0.6554179368043347	0.44773842986999596	0.012524458124664337
0.9719083878216381	0.44479504826489374	0.011837025832837345
1.283485319576809	0.44439844083650626	0.012609902500702713
1.614762936730099	0.430300639728145	0.011062480743720592
2.037467152873022	0.41112705220417745	0.009626394096295976
2.4053949665540153	0.4368289961802015	0.012915120018441039
2.6988975423586634	0.4155287696548894	0.011891681426552735
3.0282128487966404	0.42978898852192876	0.011417482622042013
3.397710699904151	0.4057570985665509	0.010473112779743773
3.8122941076717036	0.38572409260342133	0.009640090257440578
4.277464342034295	0.40540343493759456	0.0093301028053086
4.799393929381103	0.3726073227017353	0.008444392471766945
5.38500855823042	0.38001489601186805	0.008050873955673356
6.042078978908537	0.36878753259777775	0.0074873965054720725
6.779324116685355	0.35970788636912393	0.006981000945831724
7.606526766615337	0.34993212596660206	0.00650031832271204
8.534663405284286	0.3529874605268637	0.006163428411468244
9.576049841984618	0.3425115998425243	0.005731659194118754
10.744504642022143	0.332533218261106	0.00533163284593742
12.055532490681971	0.308103463964974	0.004844969055644457
13.526529930982107	0.30943145732661226	0.004583792486824798
15.17701620522985	0.3059191008046715	0.004302749017459423
17.028892263507867	0.2951962813467355	0.003990232101496764
19.106731375975762	0.27785183707523775	0.0036546799727848705
21.43810520523518	0.27629804441651457	0.0034405797000524227
24.053949665540895	0.2621355820609256	0.0031637758375465384
26.98897542358753	0.2508146627646549	0.002921589385885963
30.282128487967398	0.24619599293100297	0.0027326449452151464
33.97710699904262	0.23764228204520313	0.002534571657756148
38.12294107671829	0.2297720594102871	0.002352834206250361
42.774643420344354	0.221447331806742	0.002180609717013835
47.993939293812595	0.21030209908419278	0.002006155167644657
53.85008558230597	0.2054604774398039	0.0018720043930061123
60.42078978908739	0.20006647636105845	0.0017439333329027948
67.79324116685578	0.19011002114995793	0.0016048898195156205
76.06526766615585	0.18489167400967363	0.0014941747546281326
85.34663405284564	0.17734391347627998	0.0013814999101573655
95.7604984198494	0.1699993165950344	0.0012769276903936057
107.44504642022498	0.16511257354018125	0.0011880447250663805
120.5553249068237	0.1578535032119212	0.0010966545108587677
135.2652993098255	0.1516533282407816	0.001014772501326605
151.77016205230345	0.14462620516379485	0.0009355482969651951
170.2889226350844	0.1401656452285261	0.0008694878293578986
191.06731375976392	0.1345946987243829	0.0008043715368063226
214.38105205235888	0.12985451121444955	0.0007458839086599971
240.53949665541677	0.12244958260057523	0.0006837878372579541
269.8897542358841	0.11869965566578182	0.0006355759373446392
302.82128487968413	0.11387133377613069	0.0005876921921121673
339.7710699904376	0.10907053572926119	0.0005429957622720879
381.2294107671955	0.1042466943338932	0.0005011570720452718
427.7464342034575	0.09966310926478975	0.00046260458524619594
479.93939293814185	0.09582342709294839	0.00042823145715824534
538.5008558230772	0.09185512661500098	0.00039581697657394986
604.2078978908938	0.08875223125798698	0.00036730966591793783
677.9324116685801	0.08464448176570798	0.0003386429527528261
760.6526766615837	0.08148419504650314	0.0003136746390391198
853.4663405284847	0.07780575433283379	0.0002893667162135303
957.6049841985248	0.07481542932207969	0.00026787877440468907
1074.4504642022853	0.07164509397346834	0.00024747762834994615
1205.553249068277	0.06899262433929512	0.0002292683204825287
1352.6529930982997	0.06584364615765932	0.00021144608734197491
1517.701620523082	0.06346958958474504	0.0001959862314458093
1702.8892263508972	0.06074204205449241	0.00018100368271196539
1910.6731375977042	0.057863846852215926	0.00016678092123741637
2143.8105205236598	0.05574331254610918	0.00015453935795874037
2405.3949665542473	0.05369674614321192	0.00014319132304856514
2698.8975423589254	0.05107226332485092	0.0001318363799383032
3028.212848796936	0.04919309560366084	0.0001221503718343853
3397.710699904488	0.0474135684897217	0.00011321241078350132
3812.294107672081	0.04531137777639733	0.00010448317252095615
4277.4643420347165	0.04366675981403624	0.00009683184364367935
4799.393929381565	0.04195478076078444	0.0000896052477718521
5385.008558230946	0.040323025844279554	0.00008293145293307558
6042.078978909139	0.038973971133556225	0.00007697151711900286
6779.324116686026	0.0374014911906021	0.00007118478471978401
7606.526766616088	0.035861643186701785	0.0000658048357771315
8534.663405285122	0.03453185927106325	0.00006096108642685324
9576.04984198554	0.03334476552373025	0.000056553117568055706
10744.504642023208	0.032076034555697894	0.00005236402884302732
12055.532490683167	0.030913123738950114	0.00004853043266493517
13526.529930983445	0.02982934187166908	0.00004500539242175412
15177.016205231308	0.028814553389755235	0.00004175886281683114
17028.892263509504	0.0279457513779197	0.000038824029881222516
19106.73137597766	0.026973500615996345	0.000036009025921816655
21438.105205237305	0.026184048896783493	0.0000334935451901419
24053.94966554327	0.025359526971075404	0.000031118115705052774
26988.975423590124	0.024643408428552158	0.000028959636380044176
30282.12848797031	0.023933938751494365	0.000026943239073687323
33977.106999046	0.023259153878760208	0.000025074926750895725
38122.94107672207	0.022618923431275917	0.00002334418317177
42774.643420348584	0.022109346270673628	0.00002178866731651592
47993.93929381723	0.021562519753355273	0.000020313860803139337
53850.08558231115	0.02104770834189106	0.000018947203761463072
60420.78978909338	0.02064532197223618	0.00001771550542066008
67793.2411668625	0.02022174769937652	0.000016552060338672
76065.2676661634	0.019846150572674644	0.000015480352941593016
85346.63405285389	0.019496455246236964	0.000014485068243947795
95760.49841985856	0.019230458124866685	0.000013581180847122248
107445.04642023564	0.018935176611197823	0.00001272264464680285
120555.32490683567	0.018659573177226246	0.00001192322034033328
135265.2993098389	0.018407267320149037	0.00001117988604262712
151770.1620523181	0.018147810966307864	0.000010479844545083867
170288.9226351007	0.017861521707387352	9.815263088567208e-6
191067.31375978322	0.01756408661044496	9.188730245067046e-6
214381.05205238014	0.017212746935693257	8.587520937565277e-6
240539.49665544066	0.016778617017019867	8.00425281891586e-6
269889.7542359102	0.016250547448873817	7.436639261281865e-6
302821.28487971314	0.015574694579291675	6.873097211384391e-6
339771.0699904713	0.014728496093834332	6.309891899604129e-6
381229.41076723335	0.013694496656023966	5.744017497907554e-6
427746.4342035	0.012426753330732235	5.165609307732118e-6
479939.39293818816	0.01093558667231157	4.574712023539398e-6
538500.8558231293	0.009258467675624264	3.973857361476154e-6
604207.8978909538	0.007437389550848772	3.3624279085708746e-6
677932.4116686474	0.005602899456994113	2.7551746358215918e-6

==> ths-gr-slp-8.dat <==
0.5502744925610958	0.47061879231299836	0.01358559432138031
0.8520584380282173	0.4567452396399367	0.013885464079134104
1.2010623071858901	0.43303091809409694	0.011387667008958728
1.5874292110838712	0.4064847169307078	0.011753809070854935
1.997476071986451	0.42135720295997947	0.010668125676045843
2.522129331956905	0.4201279163191861	0.009480053721873277
2.9817716205381335	0.43534008294659643	0.012551506114894896
3.3456027847576557	0.40509106833808795	0.011430305763476811
3.7538280652621436	0.38144677830272067	0.010471249067280924
4.211864363500767	0.39760766244471096	0.010092735382274494
4.725789542864652	0.3835944456403849	0.009358746187077596
5.302423078241388	0.3583623569641158	0.008539701811839629
5.949416546303483	0.355483215331484	0.008029547360054125
6.675355157281971	0.36224707288587965	0.007652158492309667
7.4898716754901695	0.34878501491487723	0.0070885992272240374
8.403774240253533	0.3432116230844368	0.006638386093698805
9.429189783351942	0.33392452424651486	0.006181667935860557
10.579724946036427	0.3207625653184688	0.005719701352718318
11.870646630891763	0.3130589837575479	0.005334510812364381
13.319084584358007	0.3036425364091851	0.004959784641679166
14.944258698058475	0.29863696166134374	0.004643583863803239
16.767734045084264	0.29022817451930344	0.0043216669939257725
18.813707035411888	0.2847621617333445	0.00404131455274258
21.109326487562903	0.2692317949931653	0.0037097503759369243
23.685053876930855	0.2617297325353054	0.00345309116932542
26.575067541052682	0.252269288284596	0.003200469591017635
29.81771620538225	0.2493706160918457	0.0030040292240380863
33.45602784757766	0.2367976611256441	0.002763568401998998
37.538280652622674	0.227287089377511	0.002556047367647132
42.11864363500905	0.22332126246974493	0.0023919194555858166
47.257895428648084	0.21565771065912132	0.0022190342704326367
53.024230782415614	0.2006096601335725	0.0020204933958016136
59.49416546303666	0.19596919090084572	0.0018852780621974748
66.75355157282192	0.1899008751567677	0.0017520439541105603
74.89871675490414	0.1846788561005201	0.0016311357339942301
84.03774240253807	0.17618967048127884	0.001504082768602512
94.29189783352255	0.1705097810580159	0.001396870554034395
105.79724946036777	0.16639876798634817	0.0013027364581282247
118.70646630892155	0.15679310135986532	0.0011938368757195743
133.1908458435844	0.1495528607821066	0.0011007251172544042
149.44258698058962	0.14308725022347132	0.001016440551179242
167.67734045084825	0.13853086281323335	0.0009441799716271748
188.1370703541251	0.13361740346226358	0.0008754130736105741
211.093264875636	0.12603339922823728	0.0008026465420648454
236.8505387693164	0.12379884685664337	0.0007509997870662136
265.7506754105355	0.11717346082917456	0.0006897570417073447
298.1771620538325	0.11215344846783101	0.0006370709911018439
334.56027847578764	0.10733623212014902	0.0005883756446448589
375.38280652623916	0.10288427346654372	0.0005438210470476131
421.18643635010443	0.09879986792641123	0.0005031062310712084
472.57895428649624	0.09426833501611642	0.00046394279275796524
530.2423078241735	0.09055517616436935	0.0004292775276157117
594.9416546303863	0.08768465065517797	0.00039878912097850616
667.5355157282412	0.08383894101873167	0.00036813270855847596
748.9871675490663	0.08023496008117752	0.00033998780105801244
840.3774240254086	0.07655301227054208	0.000313518127285851
942.9189783352558	0.0738250133933847	0.00029065866960551866
1057.9724946037127	0.07006698720131031	0.00026732417551250583
1187.0646630892547	0.0673240434756593	0.0002473811533948893
1331.9084584358884	0.06457993902700271	0.00022873379180063434
1494.4258698059457	0.061925291053970766	0.00021145382347949885
1676.7734045085365	0.059140908413904236	0.0001950857329777964
1881.370703541313	0.057130229466780695	0.0001810149723867062
2110.93264875643	0.05462640023492993	0.00016710244535527935
2368.505387693242	0.052348224398550504	0.00015443029173473028
2657.506754105443	0.050101825670849004	0.00014262914864897382
2981.7716205384236	0.048042293210157516	0.00013185402111930757
3345.602784757987	0.04590301051763098	0.00012167520842782761
3753.8280652625062	0.04416130369059474	0.00011266848563453695
4211.8643635011795	0.042201749368033004	0.00010397926450362025
4725.789542865123	0.040627218393854816	0.00009631414163861438
5302.4230782419145	0.03899027213626471	0.00008907578274587578
5949.41654630406	0.03728891970535696	0.00008223778698823727
6675.355157282615	0.03592695668249118	0.00007620644972045064
7489.871675490903	0.034425124192047435	0.00007042377025025934
8403.774240254372	0.03304564256892617	0.00006513862917524295
9429.189783352878	0.031789774918798086	0.00006031498729287212
10579.724946037477	0.030375551992357006	0.000055660051465157215
11870.646630892908	0.029244108634291537	0.00005155855159083216
13319.084584359289	0.028155229884174265	0.000047759640930580244
14944.25869805999	0.027042746588001623	0.00004418826129386067
16767.734045085934	0.026129673711342165	0.00004100610387214525
18813.707035413754	0.025141315739062357	0.00003797305298505868
21109.32648756498	0.02422043373731176	0.000035186208534706205
23685.053876933143	0.023372852356954115	0.00003263152510960245
26575.06754105538	0.02247312105925744	0.000030207390495578436
29817.716205385223	0.02174152788644671	0.000028049591746221687
33456.027847580976	0.02099178045830846	0.000026019931685503686
37538.28065262637	0.02024447571082669	0.000024123192426274773
42118.64363501312	0.01964914557318477	0.000022436409049934366
47257.895428652875	0.019004182157130775	0.00002083080754128779
53024.2307824209	0.018438974436874672	0.00001937090428831645
59494.16546304257	0.01790053867700182	0.00001801833114917394
66753.55157282848	0.017443885752630995	0.000016792027274665444
74898.71675491138	0.01693156037293692	0.00001561816497305009
84037.74240254665	0.016496987323159077	0.000014554049058677681
94291.89783353191	0.01612942423542383	0.00001358597923881188
105797.24946037827	0.015763873722792403	0.000012679817061815346
118706.46630893322	0.015399711376362408	0.000011831445425674371
133190.8458435973	0.015105940736882128	0.000011062553969374454
149442.58698060486	0.014808162126749059	0.000010340275130792034
167677.3404508649	0.014545154990867028	9.674770926774717e-6
188137.07035414377	0.014332352031108534	9.066512142996244e-6
211093.26487565678	0.014111881400760242	8.493251277530721e-6
236850.53876933927	0.013906595900955967	7.959612615965016e-6
265750.6754105617	0.013712770573068186	7.46180884411391e-6
298177.1620538621	0.013515098496597702	6.993444323963652e-6
334560.27847582084	0.013302303741197015	6.5500549627431216e-6
375382.80652627547	0.013100676057867678	6.136607805367552e-6
421186.4363501451	0.012843280868450987	5.736136853894199e-6
472578.9542865436	0.012533197305507799	5.349490892836546e-6
530242.3078242266	0.01215705936372959	4.9738854928246105e-6
594941.6546304453	0.011676410265111539	4.601889510205163e-6
667535.5157283057	0.011089722940407581	4.233912341833285e-6
748987.1675491385	0.010356507591628272	3.862675083053079e-6
840377.4240254912	0.009454458156670568	3.4841740050293536e-6
942918.9783353487	0.00839368499214178	3.099258831380756e-6
1.0579724946038176e6	0.0071766845213193705	2.705474481534907e-6
1.1870646630893694e6	0.005847416415624221	2.305491500502969e-6

==> ths-pf-slp-1.dat <==
0.0619185124882154	0.5446506541925079	0.01692147247739996
0.10655507232369923	0.6296259979646107	0.01698592827387653
0.14775882551231867	0.6628992779983486	0.020931342276648796
0.18594536254183816	0.6711901054908993	0.018775007480038367
0.2345163763586739	0.6775079899196368	0.01679657156907548
0.2950094376471308	0.6991301757833978	0.01521286777603361
0.3486722728398531	0.6940390915774003	0.01971733791763428
0.3912167246297243	0.7084268643226199	0.018806320105067807
0.43895238466611947	0.7359496981562745	0.018095907969973377
0.4925126761552395	0.7407804258930387	0.017139614996873324
0.5526083116238263	0.7577699994585949	0.016365339409627117
0.620036723642583	0.7695486723703352	0.01556948902818688
0.6956926462719051	0.8248299418932215	0.015217332217264989
0.7805799876392444	0.8502291699883293	0.014585600483534661
0.8758251511900296	0.8496451877282822	0.013764965084857878
0.98269198237702	0.8800761230472616	0.01322563193912591
1.1025985391215958	0.878429140919794	0.01247411318779646
1.2371359085808167	0.9404597784528635	0.012185025049986338
1.3880893199073026	0.9642582385039825	0.011648043723817954
1.557461833155453	0.9644849109763709	0.01099775478263117
1.7475009186713815	0.9991947536871996	0.01056772213902357
1.9607282796589236	1.072325566123694	0.010335218042199
2.199973313649057	1.080801462566883	0.009795560132784244
2.4684106568860824	1.1527692138915073	0.00955053054590622
2.769602309821815	1.2000397315937552	0.009199286099868292
3.1075449026974167	1.249793384845019	0.008862891321966108
3.486722728398496	1.3003570195220275	0.00853468735106433
3.9121672462972077	1.3451124034844626	0.00819474797929219
4.3895238466611595	1.4258469212465261	0.007965128090387312
4.925126761552366	1.4877868971214814	0.007681157635221182
5.526083116238213	1.5385487801507907	0.007374149673664371
6.200367236425769	1.6278647683485228	0.007160864815587898
6.9569264627189815	1.6978638664355736	0.0069041106979908385
7.8057998763923795	1.7797513429105196	0.006673228221708863
8.75825151190023	1.845670192051014	0.0064155421453394555
9.826919823770135	1.9297278893158485	0.006193046628593356
11.025985391215874	2.0200858888988873	0.005981928677201585
12.371359085808049	2.122720496418661	0.005788988939855197
13.880893199072897	2.21396674527779	0.005581383443960686
15.57461833155441	2.3027625893623185	0.005373792536269741
17.47500918671371	2.4118370725690093	0.005191947548600528
19.60728279658913	2.513066934041049	0.005003320701987127
21.99973313649038	2.601123526475196	0.0048054803058965555
24.6841065688606	2.6905359680419556	0.004613980069974128
27.6960230982179	2.785020221187029	0.004431701387924134
31.075449026973924	2.878452976571852	0.00425339663036282
34.86722728398477	2.948758678890565	0.004064208026515666
39.12167246297178	3.007743824382106	0.003875044864313533
43.895238466611225	3.0559933007206608	0.003687504101801624
49.25126761552321	3.0893636954238146	0.003500183655348699
55.2608311623817	3.0921433946658015	0.0033058726991089366
62.003672364257255	3.069321097135623	0.0031094063090362774
69.56926462718933	3.0093153995073143	0.0029066327790123014
78.05799876392312	2.9033099245268787	0.0026952745622131663
87.58251511900156	2.760722448955377	0.002481233788119969
98.26919823770041	2.566435536493917	0.002258507271878512
110.2598539121578	2.3270418721887043	0.0020302915734203607
123.71359085807974	2.048937740424059	0.0017985424560728964
138.80893199072784	1.734772753248254	0.001562347401216988
155.7461833155426	1.4063835307201487	0.0013280309582277257
174.75009186713558	1.0763406358779337	0.0010968094447574561
196.07282796588947	0.7700771825648763	0.0008758373079611121

==> ths-pf-slp-2.dat <==
0.06342504316117112	0.6076726911911997	0.01766012887001976
0.10245979353051547	0.6754427935291082	0.020716765024636166
0.14429187740955077	0.6384447793402672	0.01697247275101621
0.1912050200401514	0.6445551872755311	0.01814389109392921
0.2410099642908003	0.6535809907840099	0.01627354722973583
0.30317907389619597	0.6854447351176756	0.014858899084458905
0.35826135972880574	0.6852757235272261	0.01932848025506342
0.40197585707903377	0.6943241928211791	0.01836733654072542
0.45102432982652424	0.7244793482109442	0.017712425624650044
0.5060576214045355	0.7518289102020266	0.01703430995715442
0.5678059901560454	0.7687897716261015	0.016261808140780886
0.6370887994182817	0.7995353245342053	0.015656109951898232
0.714825389976393	0.798107930272109	0.014767121482499129
0.8020472791571096	0.8469536555424592	0.014361336490974536
0.899911848436957	0.8522970209050813	0.01360067678182884
1.0097177011912568	0.8716080979482632	0.01298451291992275
1.1329218943719466	0.9043954222175253	0.01248660036452539
1.271159272768062	0.918053474887373	0.011876788534786959
1.4262641624028267	0.9396817296047822	0.011343718115371252
1.6002947109255037	1.0100678574793074	0.011102999241628305
1.7955601979802402	1.0142203820559683	0.010503431357862747
2.0146516779439176	1.0651461297220488	0.010161776328870468
2.260476361643491	1.1155523367944478	0.009817705708275093
2.5362961932773525	1.155643688331455	0.009433590288609442
2.845771134433005	1.192627640162015	0.00904726830095195
3.1930077295536634	1.2609339582033467	0.008782359385206827
3.5826135972880286	1.3039864782058517	0.008431436597427391
4.01975857079031	1.378542057293385	0.008184177591863632
4.510243298265211	1.4179961899084113	0.007836146857674545
5.060576214045314	1.487023412791305	0.0075757204029996885
5.678059901560398	1.5539872712641032	0.007311201663963412
6.370887994182761	1.6363189396861042	0.007082702711718505
7.148253899763874	1.7072023176741347	0.006829792831685792
8.020472791571049	1.7837165428744814	0.006590645535967473
8.99911848436949	1.8582983326696412	0.006350716897763594
10.09717701191247	1.9584101614907365	0.006154841331199315
11.32921894371935	2.054905008513947	0.005951972417079668
12.711592727680515	2.1554820046535377	0.005754892761967566
14.262641624028163	2.2437195037970836	0.005543056637660585
16.002947109254933	2.3464061841949198	0.005351390358860906
17.955601979802267	2.4531428297168114	0.005165667543609377
20.146516779438986	2.558987643591834	0.004980800294296208
22.604763616434703	2.669946770915145	0.004803041467447021
25.362961932773313	2.7722511347992076	0.00462041855799868
28.457711344329876	2.897096170698462	0.0044590925935955
31.930077295536456	2.996972221576081	0.004281602973466775
35.82613597287998	3.1002865937476933	0.004111174924220043
40.19758570790273	3.1975208193220332	0.0039415925192562325
45.1024329826517	3.2856675740641488	0.0037720448288230636
50.605762140452754	3.3664181516954055	0.0036045334863726085
56.78059901560369	3.4274402304477163	0.0034336022083819202
63.70887994182715	3.4626685412840166	0.0032581456532534557
71.4825389976381	3.482704203759813	0.003084773842672058
80.20472791570975	3.4643424127940414	0.002904527147183437
89.99118484369416	3.404816995766797	0.0027183909873338724
100.97177011912405	3.3026635153228927	0.0025275351209697976
113.29218943719277	3.1473081371172014	0.002329349559432475
127.11592727680399	2.953160615211981	0.002130142064013626
142.6264162402802	2.698739361080542	0.0019224077393799
160.02947109254785	2.395530436567517	0.0017098809789832965
179.5560197980212	2.0505090857669956	0.0014934678693160396
201.46516779438858	1.6830326783017437	0.0012773541073281946
226.04763616434528	1.3099345881777953	0.0010638731281288915
253.62961932773095	0.9542812271553084	0.0008572415734492231
284.5771134432962	0.6436318381643032	0.0006646358973402555
319.30077295536154	0.3944691261132916	0.0004912149133454466

==> ths-pf-slp-3.dat <==
0.05677668420404501	0.6009597490990645	0.01769826653565404
0.09730884199095452	0.6176518158558726	0.01678550417447968
0.14488912836282572	0.6249880739565608	0.01597813237239444
0.19130241852801042	0.6538797542215911	0.017419769101735056
0.24092709978098883	0.6573801036170556	0.01556392504112822
0.2847489199457655	0.6940175178680358	0.020802850621661453
0.3194935430217012	0.7124646049376602	0.01989845150508686
0.3584776513006669	0.720177708985909	0.018886760435621024
0.40221854021417236	0.7252919075221896	0.0178934486002618
0.45129662478269855	0.7506779144515654	0.01718559027881546
0.5063631413703759	0.7500428112975929	0.016217378790616382
0.568148789195875	0.7678571363149101	0.015490942668466847
0.6374734262670874	0.7907526589304116	0.014840822288583232
0.7152569483987737	0.8236669689768843	0.014299256586765884
0.8025314956711318	0.8117512763337658	0.013401367729687178
0.9004551483015658	0.8634758858170125	0.013048564630262346
1.0103272936655667	0.8579718590187747	0.012279315438654435
1.1336058683777235	0.89467122017103	0.011837755556610095
1.2719267042248104	0.9492578146413069	0.011511441869732644
1.4271252346597119	0.9557615857013205	0.010904667298988428
1.6012608498882177	0.986105907854506	0.01045681475730056
1.7966442237258238	1.0330378134663012	0.01010405597753176
2.015867974835397	1.063737169274154	0.009679541842907513
2.2618410692016404	1.1041167665280454	0.009309902583237595
2.537827420342324	1.1469215349804747	0.008957864478858376
2.8474891994576352	1.1836958258480608	0.008591276415943707
3.1949354302169897	1.2419780804326879	0.008307963880461795
3.5847765130066405	1.305582134192581	0.00804154938594124
4.022185402141687	1.3592049806821933	0.007746046733471119
4.5129662478269355	1.438759992325972	0.0075237058981673715
5.063631413703718	1.4810803302284912	0.007206542319582488
5.681487891958709	1.5549341399002174	0.006970976740778506
6.374734262670829	1.6278530608851605	0.006733567754457778
7.15256948398768	1.6991420441700507	0.006494601034507916
8.025314956711236	1.7710514559619037	0.006259695733342149
9.004551483015577	1.8764381998226398	0.006082817223543233
10.103272936655586	1.9544078752482188	0.005860642581037655
11.33605868377717	2.0455423203900005	0.005660331527910852
12.719267042247987	2.1490917730004906	0.005477282172625445
14.271252346596972	2.249448717214062	0.005290243746526328
16.012608498882017	2.3569849519122577	0.00511229656185377
17.966442237258082	2.470020787055238	0.004940693788739597
20.158679748353816	2.572241019840582	0.004759852162295211
22.618410692016262	2.6867207656916294	0.004592497200040508
25.378274203423054	2.8148657425041463	0.004437787239104375
28.474891994576087	2.928460854214112	0.004273240597496443
31.949354302169613	3.047397845511292	0.004115306747532673
35.847765130066115	3.1707978227537024	0.00396298026708512
40.22185402141665	3.2813962842008553	0.003805984148633416
45.12966247826911	3.3982260675756546	0.0036564847604165875
50.636314137036756	3.501935509251325	0.0035042227610624335
56.81487891958659	3.5956652696727267	0.0033521794689689785
63.74734262670772	3.6751615521036483	0.0031994538595490033
71.52569483987622	3.73673227163232	0.003045675470546941
80.25314956711195	3.777220949906916	0.0028908384939960127
90.04551483015511	3.7833593266123766	0.0027313441795987874
101.03272936655503	3.759294558842781	0.0025703414051562864
113.36058683777061	3.6866515856519912	0.0024029995088424762
127.19267042247894	3.556793649222821	0.0022282656690902395
142.71252346596881	3.384774539595878	0.0020521188373180187
160.1260849888191	3.1566510880036893	0.001870901506433119
179.66442237257937	2.864107961729457	0.0016824118803988103
201.5867974835365	2.5227032986562787	0.0014906329664214095
226.18410692016045	2.139755528237241	0.0012960439011904315
253.78274203422833	1.7371890792128126	0.0011024557818154661
284.74891994575864	1.3315396402698971	0.0009112020417564887
319.4935430216935	0.9543318889538787	0.0007282615014828789
358.4776513006579	0.6307468930136684	0.0005589400045811408
402.2185402141626	0.37502403354620534	0.00040688078850495293

==> ths-pf-slp-4.dat <==
0.05158304359962677	0.5865219731650838	0.018346737153870515
0.08940715090787683	0.6069187631108492	0.017361808478096895
0.133396687976766	0.6262566020895766	0.01667204256542001
0.17498084497268698	0.6288432542194073	0.01786515354990791
0.22033350066237894	0.6481374547531449	0.016163079054932514
0.27844356324939395	0.7042445515932005	0.014987319344874463
0.32828016468089344	0.6752452656215149	0.019114117666952715
0.36833640295325065	0.715617353413476	0.018576500902647314
0.41328024150475046	0.7366442107835636	0.017793130799960193
0.4637080577667021	0.739272023796996	0.016827733172191058
0.5202889982227604	0.7332992478924732	0.015822099125739415
0.5837738575762185	0.737834070459071	0.014983139878910924
0.6550050413395629	0.7850467691403228	0.014590536002560838
0.7349277440438112	0.7898216068548735	0.0138161801206306
0.8246024913956649	0.8148605708201386	0.013248451895629223
0.9252192128093107	0.8529494152036577	0.012796320799163614
1.0381130310467819	0.8614824558251755	0.012140783090090635
1.1647819784858358	0.8893331435459433	0.011645435121023812
1.3069068750994612	0.8972686262154869	0.011042940254954597
1.466373631915706	0.9544939500750668	0.010752515351630226
1.6452982759112145	0.9758146836974764	0.010263775774197487
1.8460550284035835	1.0242185289442918	0.009927040539291998
2.0713078095257593	1.0546704160652618	0.00951002948190321
2.3240455868276775	1.1038355423497777	0.009184926136915636
2.607622037059692	1.152653181278847	0.008860797425712644
2.925800047425448	1.1733063178069858	0.008439742296654038
3.2828016468089083	1.255047210044615	0.00824049902954545
3.6833640295324694	1.3130421102490386	0.00795724643830032
4.132802415047472	1.3621471188199552	0.007651304558934498
4.637080577666989	1.416989117944153	0.007367272584388919
5.2028899822275685	1.4836337064320113	0.007116833851676697
5.837738575762138	1.5694415266977688	0.006910286460683005
6.550050413395569	1.6206402456270355	0.0066292865397822925
7.349277440438032	1.7077837938671832	0.006424508754498271
8.246024913956584	1.7817724440304068	0.0061951182481656325
9.252192128093041	1.8673122601402026	0.0059873129055655295
10.381130310467748	1.9595261119331764	0.0057902725797153685
11.647819784858264	2.0563846548947335	0.005599840516598473
13.069068750994479	2.150685758186478	0.005406447136544354
14.66373631915693	2.2573903047949426	0.005229098335477419
16.452982759112015	2.3688578870933443	0.005057000363931965
18.460550284035723	2.4861425470265366	0.00489087422199179
20.713078095257405	2.603112498342926	0.004724653353469311
23.240455868276538	2.7212683448356065	0.004560465410925948
26.07622037059666	2.850320184763527	0.00440626188160003
29.258000474254235	2.971900457975413	0.004247570644908004
32.82801646808883	3.1082167208376066	0.004100899511699606
36.833640295324464	3.237358391343126	0.003951107733090817
41.32802415047442	3.380049412885881	0.003811404179730211
46.370805776669435	3.5074473887174324	0.003665380490762939
52.02889982227522	3.6353958849545367	0.003522892061085958
58.377385757620914	3.7707002564274457	0.00338715044222603
65.5005041339553	3.891581236357868	0.0032485273807030665
73.49277440437992	4.008226229884237	0.003112430010088938
82.46024913956515	4.099573655625618	0.002971616958222899
92.52192128092958	4.176674241624258	0.002831644855175541
103.81130310467648	4.230924271767043	0.00269055024848583
116.47819784858177	4.248624401967921	0.0025453508329377587
130.69068750994418	4.224402394730359	0.0023961065223980695
146.63736319156814	4.164672713217146	0.002246021555648417
164.52982759111885	4.038634534680322	0.002088049349060482
184.60550284035563	3.8651803937660008	0.0019284499203652873
207.13078095257242	3.6235419275690175	0.0017627475782480164
232.4045586827638	3.3143611764855474	0.001591561400471006
260.7622037059647	2.948909427259663	0.0014172752340794327
292.5800047425398	2.5324044495571782	0.0012399095791334818
328.2801646808855	2.082298950160527	0.001061438952744954
368.33640295324096	1.624551694411383	0.0008850957369898046
413.2802415047404	1.1897921434112615	0.0007150872418153229
463.7080577666912	0.8051614623697919	0.0005553476919443491
520.2889982227482	0.4947571391078708	0.00041097889115441415
583.7738575762041	0.2699556870848484	0.0002865957341323192

==> ths-pf-slp-5.dat <==
0.057947308803672874	0.5619309118643858	0.01695056103196047
0.09382883270371703	0.6397666977776255	0.020100964983620614
0.13280590287154778	0.6028183557945846	0.016400564388902212
0.17492722829837748	0.622470007557101	0.017784857358774317
0.22023309967249485	0.6441545110539371	0.016124030427051784
0.27767429303968133	0.6459891801023308	0.014380191281516522
0.32847835583632085	0.6813789683688064	0.019203299676237736
0.3685587770871189	0.7023027504404078	0.01840533310186943
0.41352974938671183	0.7084679392741162	0.017451855080187734
0.463988010214756	0.7026876579222461	0.01640826494329697
0.5206031100358051	0.741007712384895	0.015907167758257682
0.5841262968271674	0.7727263023054204	0.015335373034862772
0.6554004846831482	0.7643706151769131	0.014399038358814079
0.7353714387729432	0.7982520880014428	0.013891576303146766
0.8251003250698283	0.8256357596147477	0.013337540294020851
0.925777791378896	0.8562497676024292	0.0128227663974899
1.0387397665100362	0.8812231265197362	0.012280737266545057
1.1654851872415715	0.8881979866442296	0.011639555335486053
1.3076958883006207	0.9249692586815146	0.011213602231257225
1.467258919288095	0.9698941291822277	0.010840358936128634
1.646291584680397	0.9757514751539759	0.010264814498860247
1.84716953917343	1.0191026774169554	0.0099035401918272
2.0725583111770414	1.0707349155337496	0.009583463200244653
2.325448672757548	1.1009961513778108	0.009174330843960028
2.609196325365973	1.1438312429355335	0.008828003050256609
2.9275664279574967	1.1925658378241377	0.008509865172976767
3.28478355836319	1.2581968432595685	0.008251934892678305
3.6855877708711717	1.2952565767566193	0.007904226927597267
4.135297493867085	1.3512048421920673	0.007621528774115794
4.639880102147523	1.4195899898406399	0.007375015905463106
5.206031100357999	1.4763810343300086	0.007100365840050069
5.841262968271629	1.5451786961145382	0.006857579530456034
6.554004846831436	1.609599598126796	0.006607549489471017
7.353714387729381	1.6882959136813305	0.00638860124526494
8.251003250698218	1.7875272745480097	0.006205943761728431
9.257777913788878	1.8680416549083874	0.005989282183529161
10.387397665100247	1.952587813257681	0.005780784561098867
11.654851872415623	2.0526784759861303	0.005595539441839322
13.076958883006116	2.1514371684364906	0.005408113913567699
14.672589192880846	2.2620281616715476	0.005235166527463113
16.46291584680384	2.3617915436952996	0.0050501267551522535
18.471695391734116	2.4790497900191455	0.004884545076754013
20.725583111770224	2.5972376732279527	0.00471994941285011
23.2544867275753	2.7196409098813077	0.00455971060522734
26.091963253659575	2.8527783481033864	0.0044087503988552235
29.275664279574706	2.987104467721177	0.004258990808864998
32.84783558363157	3.1257272472078546	0.004112984154904678
36.85587770871134	3.2736376365378232	0.003973715768155009
41.352974938670506	3.4122747843394596	0.0038300416395316656
46.39880102147489	3.546951969784924	0.0036864568168710273
52.06031100357964	3.704191695967536	0.0035565443117962082
58.412629682715874	3.852288656353107	0.003424056387659525
65.5400484683137	3.9914033896301047	0.00329036675132662
73.53714387729313	4.131667712179068	0.0031604155523095776
82.5100325069815	4.256749159982692	0.0030284508285868808
92.57777913788826	4.381120320773447	0.0029005081320885363
103.8739766510019	4.478242778537878	0.002768441266710913
116.54851872415533	4.552318984313763	0.0026351044841068654
130.76958883006003	4.59995341848743	0.0025006805374348674
146.7258919288072	4.6163895174750404	0.002365008577741082
164.6291584680371	4.584722076495821	0.002225040929365719
184.71695391734005	4.5025725209541	0.002081669865743531
207.2558311177008	4.359880238858208	0.0019338321542165843
232.5448672757509	4.1503510836924535	0.001781246053116823
260.9196325365934	3.8693736953809164	0.0016236852094484084
292.75664279574465	3.5221146788914965	0.0014624574638492584
328.4783558363139	3.108313387250567	0.0012970117084513972
368.558777087111	2.643413529369267	0.0011291822725104366
413.52974938670167	2.148093707285349	0.0009609661912539564
463.98801021474424	1.654647057457544	0.0007962220176302699
520.6031100357917	1.1901724398118039	0.000637509178381029
584.1262968271536	0.7892758536511348	0.0004901126426421453
655.4004846831331	0.47146422943438093	0.00035760688451016726
735.3714387729257	0.24902153197249544	0.00024535784436440644

==> ths-pf-slp-6.dat <==
0.11565460833384386	0.5757973703939904	0.01627299581434437
0.19255185382323012	0.6606649043640552	0.020635704692462134
0.27363843720950315	0.6426844980731384	0.017073120261738534
0.3598542332701931	0.6875348231416424	0.018859588357426967
0.45299579881525653	0.7068554444978871	0.017043798221059107
0.534920590505738	0.7753935891352348	0.023231626165287737
0.6001907741335415	0.7971501695740183	0.0222376340463216
0.6734251246796162	0.7679611687562071	0.020605736316060087
0.7555954174811289	0.7928537036542468	0.019765829153163043
0.8477920023998244	0.8111551140273844	0.018874283013991456
0.9512382721022151	0.8262762093408527	0.0179837862409914
1.0673068957369976	0.8867732039764594	0.017588337403637216
1.1975380334206522	0.8733508642510119	0.016478318193415324
1.3436597732264528	0.9127684285202928	0.015903723354808066
1.5076110618632708	0.9602034706830433	0.01539927034099078
1.6915674333203716	0.9770620836723518	0.014664916268803584
1.8979698768816602	1.0208790770831113	0.014151603731307638
2.1295572275704453	1.0554998866506287	0.01358462339672292
2.389402508826165	1.1210047391903974	0.013216675643006862
2.6809537096583655	1.143669709080998	0.01260285143991009
3.0080795373659965	1.2078077971659358	0.012226929892776541
3.3751207529327587	1.2473387296497644	0.011730342999670415
3.786947770288088	1.2934834608159127	0.01127713936494236
4.2490252837409015	1.3866066842026117	0.011022881846799577
4.767484781152935	1.4155168073584936	0.01051419488950945
5.349205905057349	1.4748487217402535	0.010131931516059102
6.001907741335385	1.5331337969534928	0.009752333318411355
6.734251246796108	1.6118891226723542	0.009440306392116054
7.555954174811229	1.7085036428278615	0.009175430757125121
8.47792002399816	1.7841020764617646	0.008851734046449095
9.512382721022075	1.8686915578564878	0.00855238650129298
10.673068957369901	1.9731227061413235	0.008296512173155957
11.97538033420644	2.0521724384082893	0.007987767821458441
13.436597732264422	2.1688364338754322	0.00775232386465844
15.076110618632573	2.26057779026498	0.007471851567224156
16.91567433320353	2.3825215391517816	0.00724163990331283
18.979698768816455	2.495974798108989	0.006997430691751135
21.295572275704306	2.6207063857830506	0.006769049516655183
23.89402508826148	2.7389508480989484	0.006532969444068928
26.809537096583444	2.873548263581728	0.006317245511434568
30.08079537365966	3.0167345292505594	0.00611064501007153
33.75120752932728	3.173570824129986	0.005916877868387854
37.869477702880566	3.308460512427285	0.005703369191956877
42.49025283740876	3.4689790239434934	0.005513398001229523
47.67484781152893	3.623543402636066	0.00531967672786256
53.49205905057296	3.7892872181866264	0.005135671895695191
60.01907741335325	3.953902062106799	0.00495257956548225
67.34251246796053	4.120247127890691	0.004772875876423471
75.55954174811174	4.297740125114658	0.004601914898226609
84.77920023998104	4.450764632402886	0.004421155822062313
95.12382721022013	4.607247254315992	0.004246579584296263
106.7306895736979	4.762223276363423	0.004075898723537218
119.75380334206336	4.898310665891683	0.0039024888469439143
134.36597732264318	5.016651762833774	0.003728425632734604
150.76110618632484	5.112680926948705	0.0035533898100777324
169.15674333203427	5.174770838500609	0.003374924553566683
189.79698768816297	5.206022288928878	0.0031957405926367694
212.95572275704112	5.1815882898343375	0.0030098853896708276
238.94025088261262	5.106605105643534	0.0028208802171682708
268.0953709658322	4.962404393969051	0.002625213228010877
300.8079537365947	4.747658761263901	0.0024241431146432755
337.51207529327064	4.450031774637767	0.0022156444206385987
378.6947770288022	4.0757490809043375	0.002001807108981759
424.90252837408394	3.623945289671464	0.00178200666424611
476.7484781152856	3.117756013366827	0.0015604130378339281
534.9205905057264	2.5643818171969617	0.0013360104404167654
600.1907741335284	2.0027724930443576	0.0011146392106860695
673.4251246795994	1.46732609975407	0.0009007034553906595
755.5954174811102	0.994763335677904	0.0007001295249746757
847.7920023998023	0.6102007669830842	0.0005176722465067477
951.2382721021922	0.3338531643747933	0.00036148997359797974
1067.3068957369726	0.15734956756349563	0.00023428866861414585

==> ths-pf-slp-7.dat <==
0.2660564550504299	0.6639763187738694	0.019545630562445956
0.42924392715318505	0.7289492836177002	0.02280194351946627
0.6104096698484014	0.7227584089310168	0.01903974654308845
0.805921098508307	0.8285404528473886	0.021728588442683616
1.0128171483197828	0.8701332513601483	0.019863157112754597
1.1982610178469086	0.876126126545048	0.02591454071530914
1.3444709750948827	0.8935691056224561	0.0247072422265739
1.5085212453298131	0.9559167100666152	0.02412516138468949
1.6925886759666293	0.9480108459230265	0.02268124310468282
1.8991157299770836	1.0591671821292612	0.02263301745934253
2.1308428958894314	1.0646757303386094	0.021422437164752138
2.390845052406183	1.094876819391354	0.020508921889432707
2.6825722701762786	1.1476895068784065	0.01982313807554024
3.009895592136493	1.192240339870267	0.019074014420424536
3.37715839989928	1.2635708736061366	0.0185378773199247
3.7892340477878803	1.2844414747574817	0.017644825217856545
4.251590529287332	1.3810999370050256	0.017273198077142025
4.770363033995837	1.4082357232194864	0.016466370349758962
5.352435357863227	1.4653029183958295	0.01585710521395394
6.0055312469808655	1.5078330823292085	0.015185770575477287
6.738316886999624	1.6268324417186097	0.014891265700764643
7.560515898148132	1.6783065529349113	0.014278935954360432
8.483038361765596	1.7721051325962183	0.013851759490082546
9.518125590452481	1.8602973908884106	0.013398352174313823
10.679512562851441	1.949546530001337	0.012948724863418252
11.982610178468969	2.0441409923625145	0.012517443051821826
13.44470975094872	2.160483407133787	0.012148863936217438
15.085212453298025	2.2738031552508096	0.011766211019355493
16.92588675966618	2.361670293383898	0.011320610127505008
18.99115729977068	2.5079047593294144	0.011013255643198602
21.30842895889412	2.6261282943676276	0.010639425305947725
23.908450524061575	2.7569766646884712	0.01029145419927627
26.825722701762572	2.8961013406715117	0.009957884343923435
30.098955921364716	3.028571205812758	0.009613446085008777
33.77158399899257	3.16643354564077	0.009279944725973025
37.89234047787851	3.3252708759126124	0.008977878316840918
42.515905292872894	3.490966106998159	0.008684263984832857
47.70363033995795	3.653961592089523	0.008387686494580675
53.52435357863184	3.8110574369444827	0.008086916289074873
60.055312469808285	3.9919265272136712	0.00781360531604301
67.38316886999563	4.172733205308457	0.00754172182389257
75.60515898148057	4.337805906165843	0.007259308588618066
84.83038361765507	4.526701643832727	0.007000855858426185
95.181255904524	4.710987468357614	0.00674242578812095
106.79512562851359	4.875534809328481	0.006475470530205163
119.82610178468897	5.0528408944893	0.0062234042503395565
134.44709750948616	5.210464305311023	0.0059662083151995424
150.85212453297882	5.360153779982703	0.005712797437830538
169.25886759666025	5.486660252719531	0.005456500944871124
189.91157299770532	5.576055757827047	0.005193064950662205
213.08428958893992	5.651764302867702	0.004935739400391059
239.08450524061465	5.6599484303150005	0.0046630109748893615
268.2572270176233	5.629369096712672	0.004390258201099706
300.98955921364444	5.531110227680083	0.004108339803983408
337.7158399899225	5.353994020191747	0.003815918947184912
378.9234047787821	5.097005061438885	0.0035149385182737876
425.1590529287269	4.755239636380269	0.00320513557339999
477.0363033995758	4.3203358867288175	0.0028841573928195673
535.2435357863142	3.817808229403761	0.0025595714386723594
600.5531246980777	3.249377998323121	0.002229257920069017
673.8316886999511	2.6450060056007048	0.001898775116926732
756.0515898148005	2.0357694483202993	0.0015726225426062484
848.3038361765449	1.466581301588207	0.0012601239686615305
951.8125590452316	0.971086238868674	0.0009680306325622819
1067.9512562851266	0.5817463014341241	0.0007073380420595749
1198.2610178468772	0.3072841839370271	0.0004853223638665738
1344.4709750948512	0.13880926562172513	0.0003079423564621343
1508.5212453297777	0.052207665109155046	0.0001782901440335191

==> ths-pf-slp-8.dat <==
0.31075591042893863	0.648742529818807	0.01937624261494124
0.5000399773249775	0.7674955095469961	0.023495983767651656
0.7009493763980662	0.794329063662336	0.02018900776369046
0.9306288210800756	0.8267047574492815	0.021892263870686917
1.166646590696719	0.8592386479477506	0.01993383908997338
1.3814462381258528	0.9584025927219938	0.027360605141726432
1.550008172803234	0.9537267950500553	0.02576699070369717
1.739137774204093	0.9585878078496394	0.02438752115189172
1.9513446772306366	1.0440117995856246	0.024027269087121935
2.189444738556677	1.0778347967807598	0.023047711483826568
2.4565974013349283	1.0537404827653825	0.02151387005731675
2.756347619088036	1.1485860219469322	0.021204765398384014
3.0926728950880533	1.225692608166654	0.020679617048250092
3.4700360614082744	1.2090093887380031	0.01938949711224086
3.893444497993392	1.2945334727990714	0.01894123755262829
4.368516577549023	1.3530861388657371	0.018281609630273563
4.901556217934052	1.4192571388745923	0.01767592915734228
5.49963653132054	1.470141542386706	0.016983659863007775
6.170693680094882	1.5650436418166143	0.016543025335142736
6.923632184910957	1.6477891899116006	0.01602516586555621
7.768443082269116	1.715002926014828	0.015434200626487026
8.716336499500363	1.821397147829143	0.015015992222870578
9.77989040634517	1.8800656195782262	0.01440251089448403
10.973217516970024	1.972087060307406	0.013925626743563195
12.312152557109934	2.0893426432867916	0.013531830299422757
13.81446238125846	2.173707070322779	0.013030234079411685
15.500081728032217	2.3030761723096114	0.012662103515738916
17.391377742040792	2.4023637488633143	0.012208746929862738
19.51344677230617	2.516134793683561	0.011795562612662349
21.894447385566597	2.6370728992292807	0.01140020803048788
24.56597401334912	2.7764019247651923	0.011043147603156936
27.563476190880166	2.8995729200261438	0.010654148018107781
30.926728950880293	3.041552892596951	0.010301474580431982
34.70036061408244	3.204279127122135	0.009981984220179436
38.934444979933495	3.356835320613229	0.009645321910167738
43.68516577548988	3.5054761742939746	0.009305189424686812
49.01556217934018	3.6967388714986176	0.009021133206510407
54.996365313205	3.87008433518993	0.008713886986913302
61.706936800948306	4.053340626657174	0.008418956381048628
69.23632184910886	4.248531352549397	0.008137127526016027
77.68443082269049	4.441103349344003	0.007854113057241105
87.16336499500295	4.632065612706575	0.00757249612638058
97.79890406345112	4.836645338348062	0.007305060715574164
109.73217516969929	5.036605134715137	0.007037536503645212
123.12152557109812	5.244845988088416	0.006779818669617174
138.14462381258323	5.434205188270405	0.006515079581596648
155.00081728032092	5.6502464938776145	0.006271701872574804
173.91377742040663	5.8260485180369335	0.006012273895434766
195.13446772306028	5.98721966002419	0.005753926428278012
218.94447385566437	6.143426708200716	0.00550246196615112
245.6597401334886	6.2646914173618535	0.005245677058019141
275.63476190879925	6.334792493804708	0.004979868850066942
309.2672895088005	6.377470885274699	0.004717109425167567
347.00360614082234	6.345710289337456	0.004442135777123237
389.3444497993326	6.258804669721252	0.0041648312321360716
436.85165775489537	6.082411188502855	0.00387605201775366
490.15562179339736	5.828746197032436	0.00358211299448208
549.9636531320452	5.4648455361997055	0.0032744672728325284
617.0693680094782	5.006980297461788	0.0029589637849624355
692.3632184910845	4.460959478664746	0.0026367311368856853
776.8443082268989	3.830761213019341	0.0023067166443857916
871.6336499500219	3.155254571648708	0.001976372994244947
977.9890406345027	2.465023101967432	0.0016491577707964643
1097.3217516969844	1.8078752894029362	0.0013333247565570127
1231.2152557109737	1.2252399551027044	0.0010362446084847135
1381.4462381258227	0.7540909997465599	0.0007674738509573978
1550.0081728031957	0.4127778299542966	0.0005360556655033874
1739.13777420405	0.19483715995042902	0.00034768632037384463
1951.3446772305858	0.07689744114087978	0.00020620901738313416

==> uns-gr-slp-1.dat <==
6.712358249936173e-6	24.32061755914425	0.7679344168952184
0.000011461101447591714	24.9229563629783	0.7286292914329756
0.000017029912284606517	27.219263312686742	0.721309035169571
0.00002247852346097506	26.414101488062677	0.7574763096769246
0.00002832132037241525	26.41285311431235	0.6748168737367132
0.00003575584863984729	26.082926932984726	0.5968148780268897
0.000042219685885470913	25.60546495851621	0.7695890078211685
0.00004737126669833073	26.799605298389004	0.7432873158887536
0.00005315143543918719	25.373403396471108	0.6827817192330151
0.00005963689143540738	25.577970083369195	0.6471807042946743
0.00006691369274772988	25.554723813356155	0.6107002792326
0.00007507839810844447	25.26005379417702	0.5732045885655342
0.00008423934819710474	24.391065980144848	0.531750507751701
0.00009451810325552047	26.09867094276349	0.5192801464892195
0.00010605105611831241	24.945605535022676	0.4792802664738932
0.00011899124206295982	24.670276770846126	0.44996582850597727
0.00013351036949495312	24.174444836825646	0.42050462558909313
0.00014980109841401204	24.726798412804932	0.40149160320892063
0.00016807959689522632	23.327628754036084	0.36815255625757454
0.00018858840950807885	24.016835853350308	0.3526553020359529
0.0002115996757355206	23.348002166482544	0.328259561663175
0.0002374187410995658	22.62698507969542	0.30507447179140323
0.00026638820891085416	23.13206504219583	0.2912056018590666
0.0002988924864064255	22.10961713006733	0.2687714496719026
0.000335362885600208	22.369658203451664	0.25522440318809575
0.00037628334653139206	21.51750738409155	0.23631348400283395
0.0004221968588547235	21.441974721358342	0.2227024078322931
0.00047371266698332257	20.83360085734656	0.20724052913704627
0.0005315143543918895	20.65148835454963	0.19479069231613233
0.0005963689143540935	20.08902285421011	0.1813727046029077
0.0006691369274773209	19.363796433785904	0.1681077660538615
0.0007507839810844703	19.228598107070685	0.15814895769606122
0.0008423934819710745	18.641080844140486	0.1470036329461436
0.000945181032555236	18.28663408614239	0.13745464171822902
0.0010605105611831592	17.821052193402267	0.12810296855004588
0.0011899124206296377	17.389836809629045	0.11946488682765104
0.0013351036949495766	16.90089931617778	0.11118531480048088
0.001498010984140166	16.36349504244081	0.10328340744116966
0.0016807959689523143	15.784350942986334	0.09576479578954293
0.0018858840950808507	15.414686711567517	0.08934286478373406
0.002115996757355276	14.906446372310642	0.08294297025898907
0.0023741874109957386	14.36387831245243	0.076864955727942
0.0026638820891086226	14.024043552918902	0.07170164981852856
0.0029889248640643457	13.52617170928959	0.06647831008647904
0.003353628856002191	13.168745807532533	0.061924816753869745
0.003762833465314045	12.739475153333597	0.057500059066773704
0.0042219685885473745	12.261016138400402	0.05325443173517318
0.004737126669833374	11.841508676497316	0.049407859750600705
0.005315143543919056	11.510999972427454	0.04598847932088341
0.005963689143541133	11.019159813379911	0.042478264386218885
0.0066913692747734305	10.773410377943923	0.039652367661980895
0.007507839810844952	10.37990500941815	0.03674423519917753
0.008423934819711008	9.897973405183661	0.03387393610886291
0.009451810325552647	9.548332047408227	0.03140915693205777
0.010605105611831943	9.258788481837316	0.029199109322628307
0.01189912420629677	8.927012691933207	0.027067341284796924
0.013351036949496195	8.651525448879555	0.02515584253550565
0.014980109841402156	8.356719118741852	0.023340514515031118
0.0168079596895237	8.036673137025202	0.02160880126936711
0.01885884095080913	7.788745826593266	0.020082893654856694
0.02115996757355345	7.514050754558706	0.018622139895308983
0.023741874109958153	7.267247949273219	0.01728930404589131
0.026638820891087118	7.0464815880910745	0.01607232417729756
0.029889248640644434	6.8158522676267275	0.014922878638527794
0.03353628856002302	6.578374271131511	0.013840501033623463
0.03762833465314168	6.398908579319527	0.012886811485814683
0.04221968588547511	6.181140736584254	0.011957126910401485
0.04737126669833533	5.999710098473719	0.011121353768723748
0.0531514354391923	5.842056179841757	0.010360372901537422
0.0596368914354133	5.677146723503695	0.009641788086164501
0.0669136927477365	5.506743797403941	0.008964786650440832
0.07507839810845193	5.363417014183248	0.008352438863192507
0.08423934819711291	5.2077244409997325	0.007769919526733375
0.09451810325552956	5.087711695556795	0.007250263145195121
0.10605105611832284	4.977002828346156	0.006769809789475483
0.11899124206297158	4.864410654009891	0.0063184075924881304
0.1335103694949664	4.759651950846871	0.005900381882772513
0.1498010984140263	4.660854821940423	0.005512204363526675
0.1680795968952425	4.573342398923519	0.005154771058862184
0.1885884095080977	4.499899588015496	0.004827184899045425
0.2115996757355416	4.415707639624502	0.004514323507446801
0.23741874109958933	4.3626563024905	0.004236117741748482
0.26638820891087983	4.29889816044032	0.003969822612911398
0.2988924864064542	4.251316380397542	0.003726955744786193
0.33536288560024097	4.187683297672769	0.003492041832735804
0.37628334653142936	4.1411119032405015	0.0032783174542191217
0.4221968588547649	4.087770228043525	0.0030749337333599277
0.4737126669833681	4.0261562416789625	0.0028809640233065648
0.5315143543919406	3.962654988353036	0.0026982715461474974
0.5963689143541524	3.8808363423106704	0.0025208974971055323
0.6691369274773872	3.7927676013079776	0.0023527221379872967
0.7507839810845439	3.672888564369803	0.002185729424281118
0.8423934819711558	3.5226843412667246	0.0020208281698749346
0.9451810325553268	3.339272253847579	0.0018574555824445655
1.0605105611832621	3.1104794330213243	0.0016924123654277188
1.1899124206297549	2.82615255134293	0.001522966404074372
1.3351036949497095	2.4982529599980468	0.001351794664893049
1.4980109841403133	2.115807536288827	0.0011744393732981164
1.6807959689524798	1.7084010705963546	0.0009962938287583856
1.8858840950810374	1.2941786320821436	0.0008186337308248414
2.1159967573554845	0.9035570690167197	0.0006457587755682263

==> uns-gr-slp-2.dat <==
3.635107252770306e-6	33.700337227853545	1.0029684591698314
6.284629496740603e-6	33.87480918491826	0.9366406141892386
9.335006691004826e-6	34.56876502174639	0.8964547655573379
0.000012329533724523248	33.55657954394053	0.9412498306281913
0.000015491565650256853	34.71310962412245	0.8540602285299463
0.00001952404337132255	33.195581818806616	0.7439515533665122
0.000023097268734890863	32.72505436360043	0.9604267924662437
0.00002591556176451939	33.060091118932135	0.9113309119068841
0.000029077738553393152	32.50983560032306	0.8531619243253181
0.00003262575926627489	32.72593059426536	0.8081092556464047
0.00003660670398237377	33.630992625269336	0.7733817532818564
0.00004107339741939252	31.907437839102162	0.7111644591487737
0.00004608510988543719	33.48085214151899	0.6877369051348754
0.00005170834375999444	32.58460261565903	0.6405164573656674
0.000058017715940103714	32.160614847246734	0.6007395846977299
0.00006509694796124564	33.36369934413771	0.5776452120333178
0.00007303997693125215	30.519816138014555	0.521572920183174
0.00008195220201865471	31.609825335468248	0.5011123735170436
0.00009195188303561349	30.53708761185152	0.4649838681484323
0.0001031717096737743	30.636376014907665	0.4396861382512538
0.00011576056221585932	29.931124069171684	0.41028495520219427
0.00012988548708656468	29.63848741957074	0.38543584097162703
0.00014573391345712512	29.56033092188023	0.363394813211699
0.00016351614031654015	29.47514201963932	0.342572132881416
0.0001834681270113879	28.618873082738663	0.3186767231505611
0.00020585462428299403	27.827966677710744	0.29666397790712323
0.00023097268734891628	27.98400858930346	0.2808529831410438
0.00025915561764520203	26.767117847432353	0.2593133549115962
0.00029077738553394113	26.25863305238137	0.24247118536343604
0.00032625759266275973	26.045051592459632	0.22797471922568197
0.00036606703982374974	25.172557885671868	0.21158640154929814
0.0004107339741939388	24.551132870831	0.1972694559458138
0.0004608510988543868	24.154245144121326	0.1847229320207941
0.000517083437599961	23.40601864857344	0.17166740880461118
0.0005801771594010563	22.835607541571463	0.1600775260263177
0.0006509694796124779	21.972436288689774	0.1482392419285242
0.0007303997693125457	21.62860217841411	0.13884757680815898
0.0008195220201865749	20.951141582615307	0.1290113513463162
0.0009195188303561645	20.236750246276998	0.11970008653961457
0.001031717096737777	19.547333054866403	0.11106259965149903
0.0011576056221586314	19.290446365512114	0.10415861992362213
0.0012988548708656898	18.46027148951985	0.09619292268579063
0.0014573391345713007	17.818397448240866	0.08921921533775978
0.0016351614031654541	17.171868163784644	0.08268616528715099
0.0018346812701139363	16.696885742864556	0.0769736030913875
0.002058546242830005	16.009540870467134	0.0711563261495038
0.002309726873489239	15.533266975617167	0.06616913872856854
0.002591556176452108	14.982049499625681	0.06134931137449047
0.0029077738553395047	14.491505505476328	0.05696142317321951
0.0032625759266276992	13.913908308208624	0.05269248092732703
0.003660670398237612	13.414159803071502	0.048843391981954004
0.0041073397419395235	12.899608078596971	0.04521810273865469
0.00460851098854402	12.53709579810592	0.042084536718413265
0.005170834375999782	12.013242944243684	0.03889145654322803
0.00580177159401074	11.593867988145304	0.03606934484671299
0.0065096947961249835	11.192741043462172	0.03345740908161547
0.007303997693125698	10.738625493700813	0.030938441085597828
0.00819522020186602	10.368404029865845	0.02869987694041675
0.00919518830356195	10.027889618923	0.026645805343338866
0.010317170967378093	9.66083884398369	0.024690591671379436
0.011576056221586667	9.306881126385678	0.022878427028970364
0.012988548708657338	8.97575501813312	0.02121092331068215
0.014573391345713477	8.61828611272027	0.019621605165152274
0.016351614031655068	8.329166297365921	0.018210624737492628
0.01834681270113997	8.025420426705269	0.016875551512283715
0.02058546242830071	7.772222374111132	0.015678217586583287
0.023097268734893175	7.478731932881923	0.014519045351810735
0.025915561764521918	7.215917563001461	0.013463868459896626
0.029077738553395998	6.967941430335162	0.012490399353678037
0.03262575926627807	6.729329342952442	0.011588039592598577
0.0366067039823773	6.5375910809544155	0.01078283487728486
0.04107339741939661	6.308574396403965	0.009999762674943095
0.046085109885441684	6.135457980054618	0.009309954779485865
0.051708343759999505	5.952066184975872	0.008656811368386318
0.05801771594010937	5.774883886544606	0.008049996780907082
0.06509694796125193	5.60703170383535	0.007488426721690239
0.07303997693125944	5.44202906111846	0.0069647335584795715
0.08195220201866284	5.301036822977101	0.006489399171048028
0.09195188303562249	5.153489316705051	0.006040526146445093
0.10317170967378435	5.0308652477615645	0.005634370751132996
0.1157605622158705	4.9244460264624585	0.005262629178994676
0.12988548708657752	4.8116302407474265	0.0049110030215658565
0.1457339134571396	4.710282599173699	0.004587198783630383
0.16351614031655612	4.618905653826347	0.004288383577235426
0.18346812701140544	4.536043478494281	0.004012016244611915
0.2058546242830139	4.461668428989337	0.0037564077219628205
0.23097268734893944	4.385825315547357	0.0035160071007979384
0.2591556176452279	4.319278295203157	0.003294046093517471
0.29077738553396953	4.264887416270904	0.0030901379247084476
0.3262575926627913	4.206263859280333	0.0028971590281072993
0.3660670398237851	4.149472257247945	0.002716567565520053
0.41073397419397933	4.099097658475715	0.0025489904660738246
0.4608510988544322	4.034709682253116	0.0023874276740802596
0.517083437600012	3.972207851325218	0.002236351480006192
0.5801771594011119	3.8971820123309837	0.002091218552538054
0.6509694796125408	3.8035277325500254	0.001950371634296052
0.7303997693126181	3.6947981104097023	0.0018147609890383984
0.8195220201866558	3.5516447026081504	0.001679727511015059
0.919518830356255	3.373309509476302	0.0015454400891517514
1.0317170967378764	3.1538707209934396	0.001410736887087046
1.1576056221587432	2.8861488502329555	0.0012740411085620752
1.2988548708658165	2.5650419167147485	0.0011338910092640092
1.4573391345714444	2.2003058319146023	0.0009914380977135416
1.6351614031656176	1.800276616634073	0.0008466300883002009
1.834681270114116	1.3865817394629936	0.0007014501569143772
2.0585462428302064	0.98524158572938	0.0005582072152122359

==> uns-gr-slp-3.dat <==
1.8851033785605242e-6	40.697684131595274	1.2638057255502368
3.2312950551920785e-6	43.34111801888125	1.2200297829385993
4.805944944314836e-6	41.96364190357246	1.136646043102689
6.351199239317752e-6	40.9561610075237	1.1963422369225643
7.996061263422738e-6	42.384814915670816	1.0846528769222128
0.000010085451811786478	42.82475076847987	0.9707858246595522
0.000011913242870581101	40.911905448739475	1.2346632939408693
0.000013366878351373335	41.045527142501626	1.167499228500136
0.000014997884186650278	42.88602084527001	1.126630643678143
0.000016827902832905228	41.176579745850056	1.042194599545811
0.00001888121752571998	39.70790886506227	0.9661892289154781
0.00002118507450354754	39.538416050057684	0.9101926348947049
0.00002377004454874242	39.197629667815406	0.8555661353154529
0.000026670428643268768	38.77959667401575	0.8033879757443034
0.000029924713121891274	39.6651197527144	0.7670577608307612
0.00003357608036245417	40.904178623903	0.7353727313015324
0.00003767298178979946	38.741744776085476	0.6756367610902628
0.00004226978079673693	36.92293649033115	0.6226898692188783
0.000047427474113237566	39.69315676137382	0.6095109372036364
0.000053214501195981265	37.5870770535233	0.5599418922018492
0.00005970765237836496	38.00477905217122	0.5315483684461101
0.00006699308783157222	36.95948208523283	0.4948648666928752
0.00007516748085769656	36.35938430659494	0.4633743007489226
0.00008433930068572508	35.163236256045124	0.4301977184206794
0.0000946302517923059	35.298306606820844	0.40691211378715253
0.0001061768888462088	34.76657010874258	0.38124539551641373
0.00011913242870581496	34.64470827526113	0.35928752473917847
0.00013366878351373776	34.03192250455845	0.33617617016155654
0.00014997884186650773	32.979912372589865	0.31242690899391706
0.00016827902832905784	33.26835514123277	0.2962370320319475
0.00018881217525720603	31.5970571430686	0.27255051138754954
0.0002118507450354824	30.98537872539658	0.25480156306464297
0.00023770044548743162	30.388900790106057	0.23822162296393276
0.0002667042864326965	29.520759923046928	0.22166006175080802
0.00029924713121892265	28.71493598253623	0.2063847528510252
0.0003357608036245528	27.91108659042699	0.19209322837263063
0.0003767298178980073	27.396116416932273	0.1796669456999524
0.0004226978079673829	26.48979160889046	0.16678729081052462
0.0004742747411323909	25.723336958961134	0.15516270307883373
0.0005321450119598298	24.95378184767226	0.14427526160615076
0.0005970765237836693	24.309081874958043	0.1344336411237316
0.0006699308783157442	23.490275347536848	0.12475780846263383
0.0007516748085769898	22.620532984636895	0.11557798009148214
0.0008433930068572779	22.019522754739032	0.10765337119266509
0.0009463025179230894	21.149431893443893	0.09960314152237969
0.0010617688884621231	20.410100441423637	0.09237325650638975
0.001191324287058189	19.6880161384864	0.08564946642888897
0.0013366878351374206	19.20140311412964	0.07985280312822986
0.0014997884186651257	18.505510375088228	0.07400724153189542
0.0016827902832906325	17.778469709869697	0.06848112267266503
0.0018881217525721229	17.08803644675493	0.06338255825543798
0.0021185074503548905	16.456739454092755	0.05872128897895167
0.0023770044548743928	15.826953356867755	0.05436536957051472
0.002667042864327051	15.383183612828205	0.05059956640587433
0.0029924713121893226	14.77117786034135	0.04680920305982466
0.0033576080362456395	14.246922770607481	0.04339944927434977
0.003767298178980188	13.729989512706453	0.04022154846228946
0.004226978079673958	13.182832506760537	0.037207290967839084
0.004742747411324066	12.670456219957583	0.03443656381750125
0.005321450119598474	12.229730450445864	0.0319397951178778
0.005970765237836891	11.743863317204259	0.029548073961961144
0.006699308783157653	11.283839871191292	0.027343376387910883
0.007516748085770126	10.847167106688275	0.025309399952469492
0.008433930068573058	10.431602194203883	0.023431451469172068
0.009463025179231208	10.079507677155897	0.0217441954658519
0.010617688884621574	9.702197520774012	0.02013996629395981
0.011913242870582272	9.359362209341674	0.018674406615714845
0.013366878351374614	8.9860149005858	0.01727457019695091
0.014997884186651753	8.662029107453717	0.01601155468011665
0.01682790283290688	8.37237777387107	0.014861001961097246
0.018881217525721836	8.047634097991162	0.013754911310663625
0.021185074503549613	7.77731329762937	0.012765519123459286
0.023770044548744693	7.479184122190103	0.011818185320034775
0.0266704286432714	7.224905158028103	0.010965785807897577
0.0299247131218942	6.987246699116041	0.010180678479795075
0.033576080362457475	6.766164574867325	0.009457905316187277
0.03767298178980314	6.541439917073483	0.00877930954433345
0.04226978079674096	6.317770667752881	0.0081452723839495
0.047427474113242246	6.122788762614896	0.007570042568403263
0.053214501195986474	5.923418042476154	0.00702926433704185
0.059707652378370835	5.7494123395919985	0.006537856918894846
0.06699308783157877	5.590025589290074	0.006085980848976488
0.07516748085770372	5.421806035936592	0.005658426406131217
0.08433930068573336	5.2797170290123185	0.005271436833436434
0.09463025179231516	5.14492637444902	0.004912621058635995
0.10617688884621924	5.010407913893797	0.004576781989875536
0.11913242870582662	4.905300202915694	0.004275200419244962
0.1336687835137505	4.786781844559364	0.003986993255644671
0.14997884186652236	4.687374005338398	0.0037246758841348675
0.16827902832907432	4.600418420811556	0.0034835524215917884
0.18881217525722457	4.504240428775529	0.003254126755145111
0.2118507450355028	4.437968242186525	0.0030494097075010637
0.23770044548745467	4.372651520939083	0.002857564995396188
0.2667042864327229	4.300455883542701	0.0026753520058649984
0.2992471312189521	4.240855464534399	0.0025081321726164586
0.33576080362458577	4.183402817119325	0.0023517357745782815
0.37672981789804366	4.135066194299909	0.002207318059310055
0.42269780796742357	4.077830644219258	0.002069370606466159
0.47427474113243756	4.019876952122657	0.0019396798901995483
0.5321450119598825	3.9525706043686775	0.0018157811431770514
0.597076523783728	3.8758079569036847	0.0016974805564856986
0.6699308783158083	3.7800479264085407	0.0015826042823153853
0.751674808577062	3.662412219817103	0.0014706431202353909
0.8433930068573616	3.5136383564619997	0.0013598850931770244
0.9463025179231832	3.3254621434171394	0.0012489633301139818
1.0617688884622274	3.093406161704257	0.0011372138926598913
1.191324287058304	2.8101381822272646	0.0010232635903378317
1.336687835137549	2.4760388806828546	0.000906781003714207
1.4997884186652717	2.099609605771521	0.0007883025999552099
1.6827902832907984	1.6905022393071625	0.0006677771566839005
1.8881217525723109	1.2754436583351025	0.0005475885049902153
2.1185074503550987	0.8837129329965815	0.00043030786980640745

==> uns-gr-slp-4.dat <==
1.0296462919371928e-6	52.6142500776989	1.5878234610840365
1.7764657299455693e-6	54.033550505374826	1.5003532301177682
2.634612361409994e-6	56.893172105725185	1.459759337044294
3.480009354832007e-6	54.61286640052722	1.524096478291849
4.380850966547666e-6	54.90415922701756	1.362004563513353
5.505998931453458e-6	54.08816063266115	1.2058359417440943
6.5174187423437455e-6	54.14283408211997	1.5682050832905643
7.312664103323186e-6	52.545971028728125	1.4584853656805814
8.20494407404016e-6	55.74336905285519	1.4181722119998519
9.206098667588607e-6	55.469446075297604	1.3355473171939551
0.000010329412597159147	54.309267327673254	1.2475826795468794
0.00001158979155611175	53.40953075815925	1.1679970502636392
0.00001300396000747047	51.01602139445956	1.0776696640981538
0.000014590683107386586	51.3519423042907	1.0207298189358422
0.000016371015707359715	54.75459870808782	0.9950448699221721
0.000018368581739324936	50.08938964447091	0.8984734219839028
0.000020609887690876662	50.51694721776864	0.8518260430849717
0.000023124674330254525	50.335946428543444	0.802733678634539
0.00002594631134826851	50.13312562024964	0.7563011414646489
0.000029112240153821815	48.087704208673124	0.6992772295025402
0.000032664470698658745	49.455965340180896	0.6694863187907902
0.00003665013892390091	48.73826168254941	0.6274330371295793
0.00004112213222534758	47.59897212651627	0.5853709310909232
0.000046139791237085515	45.82311149266707	0.5422189011110938
0.000051769697245650124	46.4323600925641	0.5152793569848033
0.000058086555683245036	44.8229641760412	0.47795020417629586
0.00006517418742343961	44.3862227055753	0.4490104604355326
0.00007312664103323427	43.55486150216234	0.4199046493361499
0.00008204944074040416	42.484023986883436	0.39151209878110016
0.00009206098667588911	41.84164825111587	0.36680627524279585
0.0001032941259715947	40.97698703171833	0.3426907452201382
0.00011589791556112113	40.31129672048029	0.32088229054461803
0.000130039600074709	39.31716668914167	0.2991737407092613
0.00014590683107387094	37.912382216433905	0.27734663551339334
0.00016371015707360257	36.680879616695016	0.2575444738287496
0.0001836858173932551	35.745902905866366	0.24001893284163187
0.00020609887690877307	35.30297209889896	0.22518424378590057
0.00023124674330255292	33.810342856669415	0.2080449374561139
0.00025946311348269414	33.20720576188716	0.19464736610470781
0.0002911224015382278	32.14320850150296	0.18079107099058803
0.0003266447069865977	30.999473968496023	0.16761370536646547
0.00036650138923902093	30.166996972485855	0.15609838312470514
0.00041122132225348906	29.129534303195623	0.1448101940723167
0.0004613979123708712	27.966084902580597	0.13395169105959343
0.0005176969724565183	27.151494112254962	0.12460321021527691
0.0005808655568324686	26.164991254097075	0.11547624725421991
0.0006517418742344171	25.260448253428994	0.10711564105646294
0.0007312664103323663	24.2699233830054	0.0991212037223676
0.0008204944074040702	23.32381936842414	0.09173439465979653
0.0009206098667589215	22.5205951065698	0.08509857662759736
0.0010329412597159813	21.71539575031622	0.07888896150699513
0.0011589791556112508	20.878247894025893	0.07302631559483252
0.0013003960007471318	20.192646647521943	0.0677998897385001
0.0014590683107387576	19.359946008198733	0.06267357030018966
0.0016371015707360799	18.791062199299837	0.0582918756566787
0.0018368581739326118	17.979318882679223	0.05382933100073421
0.002060988769087801	17.341662179250967	0.04990886869887074
0.0023124674330256036	16.66104464847856	0.046183142291489246
0.0025946311348270202	16.08675477202203	0.042841689127324806
0.0029112240153823716	15.345356876130468	0.039502161594530766
0.003266447069866088	14.748064313308317	0.036559468738876645
0.0036650138923903304	14.273024973278108	0.033953955694545644
0.004112213222535027	13.672538384906316	0.03137306436093531
0.004613979123708852	13.129136275350625	0.029023544053406333
0.0051769697245653504	12.596150060134791	0.026838069777361737
0.005808655568324883	12.128752646274423	0.024862250298323795
0.006517418742344387	11.6539725051313	0.023007496220462862
0.007312664103323905	11.187069617821477	0.021280926666382004
0.008204944074040951	10.779396540501311	0.019721029787342505
0.009206098667589504	10.321915306693683	0.018218495531172604
0.010329412597160163	9.967226505691723	0.016901277352751633
0.01158979155611289	9.572949581857294	0.015637065329462064
0.013003960007471749	9.222198741206213	0.014489373358864337
0.014590683107388046	8.85982303817028	0.013407409945216092
0.01637101570736131	8.528444652274622	0.012418446836967878
0.01836858173932675	8.228068644351332	0.011515460710536423
0.02060988769087868	7.931476713427517	0.010673562353841292
0.0231246743302568	7.643894953272205	0.009892127829709366
0.025946311348271096	7.373049348586916	0.00917182870443843
0.029112240153824638	7.11955289980499	0.008508612108036767
0.032664470698661976	6.884012990449596	0.007898656098441321
0.0366501389239045	6.641222220130299	0.007324135509667809
0.041122132225351625	6.421628297634002	0.006799155074837185
0.04613979123709011	6.215915981189194	0.006315168351442847
0.051769697245655145	6.008158693036016	0.005861422975823704
0.05808655568325075	5.8352364377114	0.005453327671745224
0.065174187423446	5.650867607540159	0.005066288662654488
0.07312664103324147	5.485471469107879	0.004712369593693532
0.08204944074041234	5.332100396880914	0.00438613024516132
0.09206098667589804	5.202686754895465	0.004090215630879358
0.10329412597160505	5.061772743007305	0.003808760690495143
0.11589791556113269	4.937929507633601	0.0035514426644031806
0.1300396000747218	4.826557261940681	0.0033147524195193457
0.1459068310738852	4.722585127513755	0.0030954390875626175
0.16371015707361844	4.625430891386143	0.002892067753130835
0.18368581739327333	4.539894055072333	0.002704924975045983
0.20609887690879364	4.462551058947623	0.0025317683354169926
0.2312467433025756	4.389242041950984	0.002370429973130642
0.25946311348271905	4.318596824096639	0.002219748112176582
0.291122401538256	4.256846820995023	0.0020805414673617907
0.3266447069866306	4.19662368570529	0.001950214488262498
0.3665013892390573	4.144435546585095	0.001829637528812628
0.41122132225352975	4.089622049848995	0.0017158287941039976
0.46139791237091604	4.031381586447291	0.0016082713250791627
0.5176969724565685	3.961936048195391	0.0015051718772184236
0.5808655568325262	3.889925908168483	0.0014080012146506797
0.6517418742344817	3.799119545573279	0.0013136323789263655
0.7312664103324387	3.6832855410808074	0.0012210967036740774
0.8204944074041491	3.544539717220862	0.0011308689718895846
0.9206098667590114	3.3670686929074347	0.001040538977654136
1.032941259716084	3.1435467801911496	0.0009491663400695126
1.1589791556113656	2.8722649481188225	0.0008565340138837368
1.3003960007472606	2.550039585601325	0.0007619137758079191
1.4590683107388986	2.1831291201525618	0.0006655368028573743
1.6371015707362386	1.7826064837073698	0.0005677538732588754
1.8368581739327918	1.3677128635418554	0.0004694937665813294
2.060988769088005	0.970982407378757	0.00037345479969115017
2.312467433025836	0.6226944462115483	0.00028233834257738934

==> uns-gr-slp-5.dat <==
6.965264445201811e-7	65.72178892162358	2.0478152078006113
1.1547367863079142e-6	65.09304222865748	1.7696430351838512
1.701467303402084e-6	63.42996251594856	1.6617461408510166
2.257590450075331e-6	65.7523181292951	1.7989033875493563
2.8486160732155893e-6	66.81488301613471	1.6143382271182154
3.3615919379042983e-6	68.15432757133753	2.122580180213846
3.7717681901613276e-6	69.28545825580639	2.0204049919241647
4.231993514710132e-6	62.380839155935135	1.8098517094691002
4.748374821991011e-6	62.148814246488456	1.7054296512506328
5.327764178216721e-6	66.31807267448893	1.6631573298808353
5.977849728128104e-6	68.47379493325478	1.5954367256590485
6.707257712003717e-6	62.683884839697974	1.441104047817727
7.525666930627344e-6	62.86521909055473	1.3624563668173697
8.44393717709392e-6	63.1868829791203	1.2895282240636796
9.474253339665817e-6	62.906213636653455	1.2146863713110787
0.000010630287087837068	63.25628692177431	1.1499242532497986
0.000011927378287081082	61.50073361840445	1.0704281809816991
0.000013382738549545534	61.32168496441815	1.0090772752541943
0.000015015679621688427	60.05467412579419	0.9427375231444007
0.00001684786963942036	59.14259496999099	0.8832173137591383
0.000018903620651103436	60.0227076132724	0.8399920528726604
0.000021210211223661783	58.44041373908033	0.7824814072819893
0.000023798248412591178	57.127371835877256	0.7303642520320835
0.00002670207389898979	57.26461297280148	0.6903360463145938
0.000029960219682801367	58.461668034736	0.6584957665970188
0.000033615919379044096	55.87200549300931	0.6077353746413771
0.000037717681901614525	53.484131806647724	0.5613450032950003
0.000042319935147102725	53.26000433995283	0.5288323141725011
0.00004748374821991168	52.59717796056188	0.4961335629355376
0.00005327764178216898	51.59462635115716	0.46389492547865196
0.00005977849728128302	50.82376353569017	0.43466112214105135
0.00006707257712003939	49.61701159404339	0.4054456896220941
0.00007525666930627593	48.01260978921493	0.37652606243552267
0.00008443937177094199	47.175679478703586	0.35235177858465744
0.0000947425333966613	46.09369539103213	0.3288048006440682
0.0001063028708783742	44.71629985273062	0.3057386304738997
0.00011927378287081477	43.30575741369788	0.28404699909154496
0.00013382738549545976	41.92722841460893	0.2638550819268888
0.00015015679621688897	40.70931433839981	0.24545070273592293
0.00016847869639420918	39.584914367513626	0.22849791464543823
0.00018903620651104062	38.262418920962375	0.21208189592954219
0.00021210211223662484	37.10306224732396	0.1971615680449789
0.00023798248412591966	35.7330870450356	0.18266387003430987
0.0002670207389899063	34.7915188190802	0.17015866912117553
0.0002996021968280236	33.44301129178034	0.15749619780985624
0.00033615919379045237	32.566001876567206	0.14672347618385378
0.00037717681901615737	31.377003829329762	0.13596374594965618
0.0004231993514710409	30.175943304824074	0.1258774143699239
0.0004748374821991317	29.104177394494492	0.11670650149033787
0.0005327764178217075	27.9812215310722	0.10803157828050437
0.0005977849728128505	26.881354685168986	0.09996384710871382
0.0006707257712004154	25.858427737067938	0.09255895516831102
0.0007525666930627835	25.047168667712327	0.08599965443619907
0.0008443937177094464	24.085229197204065	0.07961461104857157
0.0009474253339666444	23.110645197786074	0.0736246801525424
0.0010630287087837781	22.144508402128196	0.06803782279892628
0.0011927378287081862	21.35403842595181	0.06307501986207807
0.0013382738549546408	20.574728785731125	0.0584499905857732
0.0015015679621689395	19.746266914564035	0.0540579892519056
0.0016847869639421476	19.014660835544724	0.05007969527985069
0.0018903620651104704	18.28141675907771	0.04635774590020489
0.0021210211223663166	17.489902022875686	0.04280663349355915
0.002379824841259273	16.832965753881812	0.03964584748522944
0.002670207389899151	16.217677937016727	0.036737679564885176
0.00299602196828033	15.521491275001223	0.033930019446555104
0.003361591937904632	14.874500203499665	0.03135729393550216
0.003771768190161702	14.284823306718268	0.02901047384324765
0.004231993514710548	13.728142871585755	0.02684870117026746
0.004748374821991474	13.171898313393298	0.02482799050698487
0.005327764178217241	12.69432184688782	0.023010292457739064
0.0059778497281286974	12.157184010520936	0.021258561855702567
0.006707257712004382	11.661687406484297	0.019656133085570557
0.007525666930628084	11.244192970419926	0.018221391154992383
0.008443937177094742	10.806009665529697	0.016863591050740406
0.00947425333966674	10.351918757335985	0.015582165527049694
0.010630287087838104	9.971017851083994	0.014437338292645567
0.011927378287082267	9.592698493014565	0.013368657076642726
0.01338273854954685	9.245825619674635	0.012390540029908128
0.015015679621689891	8.875704939112588	0.011460902400043587
0.01684786963942202	8.541092888843542	0.01061387841949887
0.018903620651105287	8.208863484806061	0.009823333820318997
0.021210211223663886	7.920383804104116	0.009109415246040496
0.02379824841259352	7.629482831101655	0.00844043706628105
0.026702073898992384	7.347338622504579	0.007819561757739315
0.029960219682804313	7.087835669118935	0.007250604328449248
0.033615919379047385	6.850177582129386	0.006729275378862123
0.03771768190161827	6.6274250967146	0.006248701803146509
0.042319935147106885	6.407625374739772	0.005800506827045038
0.047483748219916286	6.193676885690816	0.005383833972489938
0.05327764178217422	5.997727244668739	0.005001620563123802
0.059778497281288846	5.80886398753161	0.004646896396211152
0.06707257712004604	5.6386142274342195	0.004322187245357172
0.07525666930628333	5.472545768850829	0.004019870728474043
0.08443937177095018	5.314764258575307	0.0037398948243633646
0.09474253339667062	5.176451932913297	0.0034844439168726796
0.10630287087838457	5.0427217912641735	0.003246757783327401
0.11927378287082656	4.918637148734196	0.003027190687926379
0.13382738549547293	4.805853345921177	0.0028248971660002438
0.15015679621690378	4.705152005926938	0.00263878626696934
0.16847869639422577	4.605625384692362	0.0024646865270980083
0.1890362065110591	4.523744312039757	0.0023060377424702207
0.2121021122366456	4.43724190042148	0.002156125017250616
0.23798248412594308	4.3646880797620105	0.0020188032362526047
0.2670207389899326	4.2986000881918045	0.0018913892121392422
0.2996021968280526	4.237284936486389	0.0017728060313048927
0.3361591937904848	4.179105038597723	0.0016621071949203818
0.3771768190161952	4.125349272155425	0.001559005861244706
0.42319935147108306	4.068373311501806	0.0014615974759059256
0.4748374821991785	4.009643536233766	0.0013698413397705788
0.5327764178217594	3.9424438338634062	0.0012823310061626193
0.5977849728129082	3.8625432053063	0.001198268274902174
0.6707257712004817	3.7694934269735287	0.001117529203898678
0.7525666930628585	3.646583107613629	0.0010376728262217524
0.8443937177095295	3.498709028513289	0.0009595581508740883
0.9474253339667359	3.3111032681115384	0.0008812593726408292
1.0630287087838808	3.0778726082860417	0.0008021262079402286
1.192737828708305	2.794461801182005	0.0007215500725826931
1.3382738549547741	2.4613929891336177	0.0006393046534283026
1.5015679621690874	2.084988032487477	0.0005554809496103155
1.6847869639423112	1.676245568615839	0.00047020387879463964
1.890362065110653	1.2630937135686637	0.00038533208537030886
2.121021122366524	0.8751928658541843	0.00030280934264929817

==> uns-gr-slp-6.dat <==
7.635931784698184e-7	85.89898407006226	2.6421078037095147
1.1765395875620328e-6	90.36711130301815	2.8184727639383578
1.6590855717998373e-6	87.83468261571547	2.339971348572185
2.1982488001607456e-6	86.59300414246252	2.4720686404330805
2.7629201280343065e-6	84.67361468754973	2.1804565117513848
3.4781695186747255e-6	82.29258685308616	1.9158545258481556
4.117092485659601e-6	81.84351756067394	2.483529791882494
4.61945374697802e-6	83.21962755780827	2.364232127339737
5.183112352903707e-6	83.32852543647496	2.233438915749871
5.815547710678438e-6	81.5759137000215	2.0862108710666827
6.5251518532547515e-6	82.78530107156922	1.9840556392728124
7.321340796474498e-6	79.46131236759064	1.835080403423576
8.214679483878232e-6	77.731998186186	1.7134725313393933
9.217021977087134e-6	79.71428581811045	1.6381184827833957
0.000010341668751998546	79.83610413852931	1.547664777112345
0.00001160354318802034	77.11692740203478	1.43599222824764
0.000013019389592248675	77.19077644923954	1.3563130344780485
0.000014607995386249947	74.80727122017855	1.2605182482745765
0.000016390440403730432	74.86881327013307	1.1904953553115911
0.00001839037660712209	72.49696323005269	1.10595418989089
0.00002063434193475414	69.48489889997887	1.0221683880948826
0.000023152112443171058	70.54566667928736	0.9723271256971459
0.00002597709741731208	67.9382020275543	0.9008121916137196
0.000029146782691424116	66.06420796927856	0.8386105990293691
0.00003270322806330695	64.2212826997439	0.7805787398427295
0.0000366936254022763	64.94050798183355	0.741028773281136
0.000041170924856597374	61.52582664505717	0.6809354735238061
0.00004619453746978173	60.638159611933396	0.6381903553617979
0.00005183112352903879	59.6589141163718	0.5976059362670959
0.000058155477106786304	58.20220029780933	0.5572459648248907
0.00006525151853254968	55.7148404741839	0.5147100834511552
0.0000732134079647474	54.31763416615259	0.4797860909777723
0.00008214679483878505	52.74671305491125	0.44634937547939346
0.00009217021977087438	50.659640509995896	0.4129602808276277
0.00010341668751998871	49.314770527056176	0.3846500019852701
0.00011603543188020744	48.08309946405494	0.3585695928750965
0.0001301938959224913	46.12619568308051	0.33155153983931135
0.0001460799538625043	44.504166776728596	0.3074521737434042
0.00016390440403730942	42.93740638667783	0.28509863270163455
0.00018390376607122665	41.65074543309808	0.265087115805283
0.0002063434193475486	40.02636926679259	0.24532981399196271
0.00023152112443171864	38.457037443555535	0.22702053524428925
0.00025977097417312936	37.12354530974604	0.21057264537655687
0.00029146782691425024	35.65721414983682	0.19482780398744842
0.0003270322806330797	34.51953242351085	0.18097129033316875
0.0003669362540227755	33.11712233214104	0.16734144964749845
0.00041170924856598774	31.72001523138562	0.15461225854921137
0.0004619453746978322	30.731483771425694	0.1436709605495113
0.0005183112352904042	29.499614978332243	0.1328878896465477
0.0005815547710678813	28.389378311913397	0.12307084198258816
0.0006525151853255189	27.219293447671017	0.11376682934427977
0.0007321340796474989	26.264188654233312	0.10550164355712453
0.0008214679483878769	25.173005262946614	0.0975090137977908
0.0009217021977087728	24.262025852062067	0.09037342909407993
0.0010341668751999212	23.115267355702976	0.08327731055914107
0.0011603543188021118	22.200797553678285	0.0770480264605378
0.0013019389592249548	21.40179218353555	0.0714171149664677
0.00146079953862509	20.559467987018927	0.06608199821377757
0.0016390440403731485	19.641184803173903	0.060976300497270666
0.0018390376607123275	18.882953499263248	0.05644327340491369
0.0020634341934755527	18.005776279544317	0.05203351392008272
0.002315211244317261	17.378705201309543	0.048259846792165696
0.0025977097417313774	16.74160693634566	0.04471732348349508
0.0029146782691425992	16.02488174486429	0.041302339040801356
0.0032703228063309052	15.346694939251398	0.038157917164601506
0.00366936254022787	14.723399909911219	0.03528428203994692
0.00411709248566001	14.110696630777396	0.032610049512143045
0.004619453746978479	13.552642106619999	0.030170966012087456
0.005183112352904213	13.009905483554355	0.027907073836643218
0.005815547710679005	12.509925125335469	0.025834769191179874
0.006525151853255393	12.025409000801751	0.02391261980165103
0.007321340796475225	11.540961008267786	0.0221155740924814
0.008214679483879049	11.053656332935514	0.02043290941552094
0.009217021977088033	10.615263286025904	0.018903517159163285
0.010341668751999555	10.155716489545654	0.017455508905613416
0.01160354318802147	9.796336560309967	0.016184864928342712
0.013019389592249957	9.399043499889627	0.014966459007590017
0.014607995386251398	9.063340576272228	0.013874629048967288
0.016390440403732026	8.716641811580619	0.01284552417422865
0.018390376607123882	8.377929258801455	0.011889006793133282
0.02063434193475618	8.069119964747294	0.011015147495518398
0.023152112443173334	7.773679496260723	0.010206822121598536
0.025977097417314667	7.4579973476467245	0.009438181896876036
0.029146782691426943	7.223449428336096	0.008768989479337987
0.032703228063310136	6.971344049693485	0.008132713795825692
0.03669362540227993	6.713808462497687	0.007534626076344027
0.04117092485660142	6.487899926967666	0.006992448910673514
0.046194537469786336	6.288952256278377	0.006499296941528445
0.051831123529043815	6.077391204364943	0.006031645757429956
0.058155477106791975	5.885374055817229	0.005603563089518093
0.06525151853255612	5.702742258261121	0.005207377982794726
0.07321340796475458	5.541216606722365	0.0048459596569138475
0.08214679483879324	5.38089748221491	0.004508214688297225
0.09217021977088333	5.233330388089579	0.004197264202771614
0.10341668751999897	5.084686766870459	0.003905793989754583
0.1160354318802187	4.960752249844286	0.003642092735996166
0.1301938959225038	4.840057103053834	0.0033962720688313812
0.14607995386251885	4.733943032396148	0.0031709452566556517
0.16390440403732562	4.634309499800004	0.0029618956096458464
0.18390376607124492	4.551199746910903	0.002771023309469618
0.20634341934756864	4.465050583452604	0.0025911372774718956
0.23152112443174097	4.378252499661963	0.002422298347316713
0.2597709741731549	4.318096222350098	0.0022710327053283223
0.2914678269142791	4.252242013782231	0.0021275815610621207
0.3270322806331121	4.1961819896255115	0.0019952824766307008
0.3669362540228109	4.136269811506507	0.001870172475296934
0.4117092485660277	4.076077725375435	0.001752663164051819
0.4619453746978787	4.018485732807785	0.0016428898485055467
0.5183112352904555	3.953584744901778	0.0015384123472428183
0.5815547710679388	3.876921174536722	0.0014382047415845982
0.6525151853255824	3.786011947680779	0.0013417395477767294
0.7321340796475699	3.672724742487477	0.0012475886672626993
0.8214679483879584	3.5298402541542906	0.0011546616891083136
0.9217021977088642	3.351969560349797	0.0010622512816745742
1.0341668752000237	3.130790975179773	0.0009691796069867313
1.1603543188022234	2.8602997270153065	0.0008745466953325816
1.3019389592250812	2.53962158703429	0.0007779680037453201
1.4607995386252357	2.1711899275760422	0.0006790881286641294
1.639044040373311	1.7714629454630482	0.0005790862685247846
1.8390376607125096	1.3581724836949058	0.000478690374155131
2.063434193475752	0.962651397964096	0.0003804624091851379

==> uns-gr-slp-7.dat <==
1.1106736681241422e-6	110.5027470368443	3.379747238528535
1.8297506748891265e-6	100.23763140270029	2.8039183890986963
2.7133069278174806e-6	99.5786805940878	2.650019192412642
3.5831459559323105e-6	99.48988993738718	2.8230472851223314
4.507984001282976e-6	96.33373871869726	2.4766175811857503
5.688060531591459e-6	92.04124365756768	2.1551130722502867
6.715216072490613e-6	97.79527729580053	2.891377986709827
7.534596357959629e-6	93.02668002382154	2.662255236699773
8.453956159347093e-6	96.21919258730898	2.5560937776712307
9.4854948226472e-6	90.83904300319386	2.344672577602247
0.000010642900239195902	86.35414527350079	2.1581793061512786
0.000011941530475672598	90.75986640785413	2.08878073347283
0.000013398617566313976	83.41762283342122	1.89049195587362
0.000015033496171538788	85.07599645854243	1.8023928307264223
0.00001686786013714446	82.56246569940585	1.6762440769252138
0.000018926050358460553	80.52975603854652	1.5628745556492938
0.00002123537776924106	78.34120352096694	1.455261528972213
0.000023826485741162162	79.02521784502748	1.3798401568189476
0.000026733756702746574	76.67993007911527	1.2831776396607109
0.00002999576837330056	74.4460156589389	1.1936215708371982
0.000033655805665810456	68.9767940263325	1.0846695078155109
0.000037762435051439964	69.27409910494225	1.0261984923970473
0.00004237014900709501	68.48776879484717	0.9632797661698567
0.00004754008909748467	66.08719302846865	0.8933149087005766
0.000053340857286537536	62.20419819088931	0.8181930331805761
0.00005984942624378255	61.85634219861603	0.7702612435693875
0.00006715216072490835	58.68571491570365	0.7082916611308976
0.00007534596357959878	56.151239293656246	0.6540720662675991
0.00008453956159347357	55.117232620405524	0.6117720492575563
0.00009485494822647513	53.20226695809901	0.5674283077904656
0.00010642900239196235	51.44031751863508	0.5267417585447538
0.00011941530475672972	49.57661558602606	0.4881849277727745
0.00013398617566314443	47.08147187038703	0.44912884134019077
0.00015033496171539286	45.99755176568996	0.419095779615939
0.00016867860137144986	44.78996748020872	0.39042381656886066
0.00018926050358461147	42.560961835512174	0.35929539087646073
0.00021235377769241725	41.39270215020656	0.3345090086395364
0.00023826485741162992	39.702944050858605	0.3092838799149444
0.0002673375670274751	38.058669300537346	0.28587272974254246
0.000299957683733015	36.96464762088321	0.2659740180794933
0.0003365580566581151	35.3395201639846	0.24551399500705703
0.0003776243505144118	33.95145335549152	0.22718262530001515
0.00042370149007096484	32.37825318811496	0.20944627285589515
0.0004754008909748633	31.379643435606223	0.19465695757591592
0.0005334085728653921	30.13244541776218	0.1800790198880779
0.0005984942624378442	29.071233923054557	0.16698507726302372
0.0006715216072491051	27.413452380432982	0.15308329286948605
0.0007534596357960141	26.573935893125817	0.14228983327268988
0.0008453956159347651	25.492993276676824	0.1315698394446261
0.0009485494822647811	24.418212572235994	0.12156340720554536
0.0010642900239196586	23.338273028350105	0.11219675263773203
0.0011941530475673378	22.312120971683644	0.10356579825987067
0.0013398617566314874	21.45251049251099	0.0958704995908727
0.0015033496171539783	20.564105535359683	0.08861369396473516
0.0016867860137145545	19.869443517699434	0.08223160766794506
0.0018926050358461773	18.94981935315933	0.0758138350666391
0.0021235377769242446	18.242308819881046	0.07022404321538304
0.0023826485741163758	17.41879634072992	0.06478209665505721
0.002673375670274839	16.74933605721287	0.05997147454414593
0.002999576837330249	16.03957588275269	0.055404159294879206
0.0033655805665812623	15.445753115351849	0.05132754275195155
0.0037762435051442427	14.740774285731153	0.04733758272811678
0.0042370149007097775	14.209281360824003	0.0438765009145484
0.0047540089097487855	13.598650497509029	0.04052227644493542
0.005334085728654102	12.954293322551813	0.03733814967112171
0.005984942624378641	12.47955780294491	0.034597564485979004
0.006715216072491273	12.021381879126334	0.0320570183443369
0.00753459635796037	11.433824672017762	0.02951492562646241
0.008453956159347924	11.013125199258198	0.027346466442902943
0.009485494822648132	10.614732809822396	0.025345476611473166
0.010642900239196939	10.144103969850867	0.02339121468304898
0.011941530475673772	9.775914424099177	0.021678270176668336
0.013398617566315293	9.39264438547679	0.02006041295251443
0.01503349617154024	9.02733455958659	0.018566314294731667
0.01686786013714612	8.725314362493336	0.017232031129696592
0.0189260503584624	8.373274746515452	0.015936523952822405
0.02123537776924314	8.028540619771045	0.014732085595285093
0.023826485741164527	7.730834680122939	0.013647689149527159
0.026733756702749217	7.465073562587943	0.012660853246629522
0.02999576837330351	7.18103587754995	0.011723019226765457
0.033655805665813734	6.920688723884308	0.010864771252031686
0.03776243505144366	6.678056597432735	0.010075601368449748
0.04237014900709921	6.450870394471954	0.009348783172453676
0.04754008909748937	6.256366974585525	0.00869174620085966
0.05334085728654279	6.038703921778186	0.008061535992274266
0.05984942624378838	5.86196508239899	0.007498381673679316
0.06715216072491492	5.677374885625911	0.006966581387475145
0.07534596357960625	5.517053542365456	0.006483350910624222
0.08453956159348192	5.358220716688733	0.006031929106124032
0.09485494822648446	5.207152966330819	0.005613659890297542
0.10642900239197291	5.06382110262113	0.0052261889354649005
0.11941530475674163	4.949739299076776	0.004877947161835403
0.1339861756631575	4.827318279956091	0.00454777422644304
0.15033496171540742	4.712064656273985	0.004241813300021722
0.16867860137146673	4.621980236639407	0.003966066310154054
0.18926050358463026	4.527152366164	0.0037055995476305247
0.21235377769243843	4.4430653996885345	0.003465670598330501
0.23826485741165315	4.364777209762811	0.0032428508133674873
0.26733756702750094	4.305226991091979	0.0030404926379952
0.2999576837330446	4.239120716641148	0.002848287481027821
0.33655805665814853	4.177419880651296	0.002669316024435356
0.37762435051444904	4.120934799596738	0.002502901742408929
0.4237014900710055	4.062848898038162	0.002346179654430666
0.47540089097490923	3.9987557684433686	0.0021973961982177845
0.5334085728654456	3.9321673596212934	0.0020571308914254017
0.5984942624379039	3.8535110405174575	0.0019225349020243303
0.6715216072491713	3.7563200203463634	0.0017919555039076593
0.7534596357960871	3.6380982211986432	0.0016648807772959367
0.8453956159348469	3.4867913725921866	0.0015387175612102707
0.9485494822648748	3.2973483267865697	0.0014126297325138045
1.0642900239197648	3.065861262904364	0.0012859443601772056
1.1941530475674556	2.7820446868049578	0.001156452980614493
1.3398617566316169	2.4482091169831603	0.001024165599817262
1.5033496171541236	2.0727433883495445	0.0008896490068145631
1.686786013714722	1.665048748691814	0.0007527649780148253
1.892605035846366	1.254351498752601	0.0006168158933235694

==> uns-gr-slp-8.dat <==
7.606951124440042e-7	141.84916362095407	4.094832640044055
1.1778788551656778e-6	137.6675374826246	4.185216354054997
1.6603390474538194e-6	130.51980617214494	3.432355586303075
2.194449603873415e-6	122.51851830636852	3.542714428947604
2.761295145831673e-6	127.00123284874374	3.215478704352053
3.4865716686990808e-6	126.63071368398634	2.8573820542106216
4.121977538175196e-6	131.21581132183329	3.7831482160555363
4.624934866050752e-6	122.09845882197554	3.44520732908305
5.18926226965354e-6	114.9718357021375	3.1561381451861537
5.8224480307641706e-6	119.84288619217364	3.042050372844206
6.532894139731534e-6	115.61916390186029	2.820818762151847
7.3300277847799404e-6	108.01396255078865	2.5739506780599504
8.224426445069245e-6	107.14616075620276	2.420185075229642
9.227958247416815e-6	109.1848543923552	2.306436333947319
0.000010353939449129684	105.12725683145403	2.1365739916248954
0.000011617311136648625	103.44738135135631	2.00087529559992
0.000013034837484687493	100.64815780962353	1.863215920840461
0.000014625328206646373	96.6810130715635	1.723974618729486
0.00001640988814808032	94.35907731559465	1.6078743760779557
0.000018412197335177214	91.52086685212963	1.4949281980527722
0.000020658825194318294	90.01213706270974	1.3996221528828545
0.0000231795831122235	87.47764536231935	1.302593220988388
0.000026007920014940943	85.83013498939303	1.2180922194336519
0.000029181366214773225	81.14912868704384	1.1181554937126092
0.00003274203141471943	78.88793278398727	1.0407958676455609
0.00003673716347864988	76.03646121853966	0.964653222725992
0.00004121977538175333	75.16277271976104	0.9054441511534529
0.00004624934866050906	71.37315960755564	0.8329668785774644
0.00005189262269653711	68.50657911806998	0.7704179841487235
0.00005822448030764363	67.3112396222388	0.7209482064156081
0.0000653289413973175	65.00136922934587	0.6688388998664503
0.00007330027784780183	60.46573780952087	0.6089967144905366
0.00008224426445069517	59.06705443728253	0.5682414741691532
0.00009227958247417119	57.23800398935048	0.5280833948348643
0.00010353939449130025	55.664035742352056	0.4916404601740805
0.00011617311136648988	53.105311144904356	0.45334543844789543
0.00013034837484687925	51.39333623589242	0.42103061546410947
0.00014625328206646857	50.15423619276655	0.3926576669320749
0.00016409888148080862	47.25899316540759	0.3598342545744474
0.00018412197335177823	45.07671296932372	0.33176944866933944
0.0002065882519431894	43.12791393065029	0.30636524594900827
0.0002317958311222427	41.75457365220801	0.2845851918167691
0.000260079200149418	40.27360835544385	0.2638581678904175
0.0002918136621477419	37.98771438974149	0.24192561481783517
0.0003274203141472052	37.31419818053961	0.22635877150440484
0.0003673716347865106	35.31724123361565	0.2078996016860671
0.0004121977538175466	33.80415980453868	0.19201950438661405
0.00046249348660510546	32.35220310187174	0.1773422448296647
0.0005189262269653883	31.010338684632362	0.16391304797678136
0.0005822448030764556	29.77925841495359	0.1516411993222699
0.000653289413973196	28.413409528879704	0.13983695125569537
0.0007330027784780419	27.294226686810443	0.12938849711947178
0.0008224426445069781	26.42902187713807	0.12019898949193354
0.0009227958247417425	25.269886916169185	0.11095884325801911
0.0010353939449130368	24.18361137841312	0.1024756894733852
0.0011617311136649382	23.073835853156826	0.09449746772102596
0.0013034837484688342	22.25158998154208	0.08760740084365574
0.0014625328206647327	21.118883678864613	0.08057415328814682
0.0016409888148081406	20.29213328194429	0.07456312896513886
0.0018412197335178433	19.4650330316177	0.06894262955226509
0.0020658825194319625	18.664895848756963	0.06373427601053176
0.0023179583112225015	17.825655352743237	0.05880077147211885
0.002600792001494264	17.219616810257577	0.05455970491473122
0.0029181366214775157	16.46493788925198	0.050366331518903656
0.0032742031414721598	15.778273135845872	0.04654681895010761
0.003673716347865224	15.10118631762186	0.04298983758041246
0.004121977538175602	14.480422842445979	0.039742107457949045
0.004624934866051207	13.835621857784384	0.036674112531855006
0.005189262269654046	13.31065417539808	0.03395939710598998
0.005822448030764743	12.720025100942546	0.03134037982476271
0.0065328941397321824	12.245445875823291	0.029030035900523915
0.007330027784780662	11.752054066307158	0.026848322862935748
0.008224426445070054	11.239249598464676	0.02478728323828016
0.009227958247417714	10.828740458515815	0.022969378469227867
0.010353939449130701	10.376073276185085	0.02122642162234287
0.011617311136649778	9.96028385666678	0.019633427773913588
0.013034837484688774	9.581752912516121	0.01817953435147192
0.014625328206647812	9.155492120202018	0.016776490604269785
0.01640988814808192	8.814463889609536	0.015540257933013595
0.018412197335179008	8.486265053286742	0.014395228646828464
0.020658825194320336	8.150951573073188	0.013318779463930872
0.02317958311222577	7.875742367672434	0.01235964571034218
0.0260079200149435	7.577841489050591	0.011445454142601124
0.029181366214776083	7.300278536028872	0.010605471632592721
0.03274203141472262	7.044809116047731	0.009835464754231025
0.0367371634786535	6.773621194641933	0.009104806580098414
0.04121977538175736	6.553111768819892	0.008454424672579883
0.046249348660513605	6.327130470696036	0.007842665034523987
0.05189262269654219	6.101885420707136	0.007270969042091731
0.05822448030764931	5.922447022831409	0.006762555831544703
0.06532894139732395	5.728048663420965	0.006278611639705922
0.073300277847809	5.55768946038873	0.00583858234469263
0.08224426445070325	5.39539959128639	0.0054309034086676275
0.09227958247418024	5.257759878539897	0.0050612832792009885
0.10353939449131035	5.103339936543489	0.004707469559030709
0.11617311136650156	4.972355316613149	0.004386734486579368
0.130348374846892	4.86156816271109	0.004094948657969013
0.14625328206648294	4.751387618871923	0.0038218224058698138
0.1640988814808247	4.64162548207016	0.0035661147949712204
0.18412197335179614	4.553080102694498	0.0033343632972135553
0.20658825194321015	4.463326681280989	0.00311666130394957
0.2317958311222654	4.384053726480668	0.002916071747671711
0.26007920014944363	4.319912807437789	0.0027327365278433215
0.2918136621477705	4.253460776561193	0.0025599500271104164
0.327420314147237	4.191585694379224	0.0023991060509341387
0.3673716347865467	4.1331648214805625	0.0022490630653206945
0.4121977538175873	4.073584500472245	0.002107893361649241
0.46249348660515127	4.00944605430404	0.0019742514181593776
0.5189262269654383	3.9486734742238236	0.0018496343513674928
0.5822448030765122	3.8710920156522937	0.0017289284415125331
0.6532894139732613	3.777629759629921	0.0016123895206507162
0.7330027784781147	3.6642580598192995	0.0014991783342011707
0.8224426445070597	3.5193856625674886	0.0013870550618907242
0.9227958247418323	3.342552294084144	0.001276143099984956
1.0353939449131373	3.1215539283639364	0.0011642485145518175
1.1617311136650526	2.849667297435683	0.0010501645420792796
1.3034837484689636	2.5299397628839224	0.000934147297679156
1.4625328206648776	2.1631237714016853	0.0008154567957590697
1.6409888148082985	1.7624692032019038	0.0006948979650265696

==> uns-pf-slp-1.dat <==
0.0014959535184309108	0.1127172666725174	0.003501955080829851
0.0025743744309044245	0.13030319704975973	0.0035152944225603946
0.003569858609675765	0.13718921315891613	0.004331810989392205
0.004492446736076155	0.13890502751848793	0.003885550322240123
0.005665924200136377	0.14021253474073841	0.0034761064219089822
0.0071274387656283505	0.14468731811112037	0.0031483536479125275
0.008423934819709265	0.1436337012804375	0.004080568744435181
0.009451810325550675	0.14661129876400408	0.0038920305742667968
0.010605105611829691	0.1523072408820042	0.0037450084171052477
0.011899124206294211	0.15330697607434407	0.003547100401689785
0.013351036949493326	0.15682302490215705	0.0033868614904283213
0.014980109841398897	0.15926066048640025	0.003222157603660352
0.01680795968952003	0.17070130331100994	0.0031492775788927773
0.018858840950804954	0.17595775814941805	0.003018538592813812
0.021159967573548714	0.17583690107593242	0.0028487053641900483
0.023741874109952786	0.1821346844808361	0.002737088573601726
0.026638820891081015	0.18179383604480173	0.0025815592653177077
0.0298892486406376	0.1946312830557622	0.002521731512480956
0.03353628856001525	0.19955645361661326	0.00241060143878331
0.037628334653132874	0.1996033642396353	0.0022760219768223006
0.042219685885465076	0.20678668177883494	0.0021870252891394966
0.04737126669832394	0.22192134695169385	0.002138907792020022
0.05315143543917958	0.22367546194691412	0.0020272237905060242
0.05963689143539887	0.23856942774946302	0.0019765141015077895
0.0669136927477202	0.24835221880750688	0.0019038228936912938
0.07507839810843342	0.2586489030367201	0.001834204874147631
0.0842393481970918	0.2691132156193791	0.0017662819693896037
0.09451810325550589	0.2783754913741084	0.0016959303843404009
0.10605105611829604	0.29508376868583847	0.0016484097836548528
0.1189912420629414	0.30790245296473207	0.0015896411522841034
0.1335103694949321	0.3184077937041034	0.0015261048322466474
0.1498010984139875	0.3368920349003782	0.0014819648205897102
0.16807959689519866	0.351378581359432	0.0014288287009143162
0.18858840950804792	0.36832546731635873	0.001381046803566428
0.21159967573548555	0.3819675926679392	0.0013277178119195014
0.23741874109952632	0.39936361304456997	0.0012816716237776889
0.2663882089108082	0.41806350196712455	0.0012379800606753502
0.29889248640637306	0.4393040757855607	0.001198050539506518
0.3353628856001494	0.4581877908538365	0.0011550858907664638
0.37628334653132567	0.47656438649370775	0.0011121242611037189
0.42219685885464836	0.49913771403152807	0.0010744908353281456
0.47371266698323683	0.5200875709773216	0.001035453881259228
0.5315143543917913	0.5383111760263017	0.0009945101524431866
0.5963689143539832	0.5568153785685043	0.0009548785408878488
0.669136927477196	0.5763692094069093	0.0009171553606158902
0.7507839810843282	0.5957054292821484	0.000880254597250767
0.8423934819709133	0.6102554285079934	0.000841101385651569
0.9451810325550518	0.6224626007989081	0.0008019534392855335
1.0605105611829515	0.632447990606849	0.0007631412539382807
1.1899124206294032	0.6393541049202507	0.0007243746637331278
1.3351036949493102	0.6399293729352923	0.000684161364247899
1.4980109841398652	0.6352062224589515	0.0006435019905529589
1.6807959689519745	0.6227878435047056	0.0006015373332411518
1.8858840950804636	0.6008496574396737	0.0005577960464126312
2.1159967573548366	0.5713407045274951	0.0005134995954186926
2.37418741099524	0.531132380982256	0.00046740560116204457
2.6638820891080592	0.4815890649291291	0.0004201756023656599
2.98892486406371	0.4240344887222588	0.0003722143507631937
3.353628856001467	0.3590169983987333	0.0003233329975875612
3.7628334653132227	0.29105575519971566	0.00027484042939385586
4.221968588546445	0.22275227900825842	0.0002269883671707936
4.737126669832323	0.1593700374311972	0.00018125744758271955

==> uns-pf-slp-2.dat <==
0.0011524482398066413	0.11147765060908778	0.003239753414003736
0.001861719012238418	0.12391008652349093	0.003800493796487404
0.0026218180051761414	0.11712279501152799	0.0031136027910043554
0.003474241053766705	0.11824375030664101	0.0033284996699349313
0.004379208831076273	0.11989953537740358	0.002985384794387897
0.005508836457076007	0.12574494427830815	0.002725867370024399
0.006509694796123694	0.12571393907550385	0.003545812737536125
0.007303997693124219	0.12737388218817036	0.0033694907722326356
0.008195220201864339	0.1329058501790526	0.003249347261851721
0.009195188303560054	0.13792313162044317	0.003124946836179407
0.010317170967375949	0.14103460431169706	0.0029832312566759694
0.01157605622158425	0.14667488082001626	0.002872115828825399
0.01298854870865457	0.146413025118521	0.0027090307545349713
0.014573391345710344	0.15537378108858363	0.0026345894341279017
0.016351614031651567	0.15635402230331297	0.0024950462910547284
0.01834681270113598	0.15989664241889695	0.002382010933844803
0.02058546242829623	0.16591148220399704	0.0022906687973804213
0.023097268734888047	0.16841705411071736	0.00217879872146898
0.025915561764516117	0.172384760834456	0.002081006869330332
0.029077738553389423	0.18529710704429098	0.002036846954147166
0.0326257592662706	0.18605888832986303	0.0019268561317328401
0.03660670398236893	0.19540122473500457	0.0018641794630213028
0.04107339741938709	0.20464825133666276	0.0018010596536509086
0.046085109885430894	0.21200301607082844	0.0017305936196036792
0.051708343759987244	0.21878772784095676	0.0016597227903118953
0.05801771594009543	0.2313185326103436	0.0016111252081253769
0.06509694796123637	0.23921652416443484	0.0015467483676092147
0.07303997693124176	0.2528937568539374	0.0015013886642166615
0.0819522020186429	0.26013162367681664	0.0014375423713857275
0.09195188303559983	0.2727946785525765	0.001389767097386336
0.10317170967375851	0.28507920890333766	0.001341241093178317
0.1157605622158415	0.3001829664021641	0.0012993229245126042
0.12988548708654468	0.31318653322339424	0.0012529265673114833
0.14573391345710263	0.3272230798498174	0.0012090549583636874
0.16351614031651415	0.3409051208977493	0.001165040012014238
0.18346812701135792	0.3592706516134342	0.0011291066085738005
0.20585462428296025	0.3769726464503985	0.0010918902744263125
0.23097268734887852	0.3954235121836968	0.0010557359807527242
0.2591556176451592	0.411610695255659	0.0010168746104884372
0.2907773855338924	0.43044858289737176	0.0009817134015493115
0.3262575926627036	0.4500294372769734	0.0009476425219312708
0.3660670398236857	0.46944668500093134	0.000913728596018954
0.4107339741938672	0.48980215432997076	0.0008811187113237405
0.46085109885430525	0.5085699059472047	0.000847616509912008
0.5170834375998692	0.5314727473847131	0.0008180212364126212
0.580177159400951	0.5497950245996479	0.0007854607377325444
0.6509694796123581	0.5687480623958132	0.0007541956853394993
0.7303997693124109	0.5865856963440714	0.0007230857665229301
0.8195220201864216	0.6027562323413436	0.0006919822160924574
0.9195188303559908	0.6175699384863624	0.0006612522340191384
1.0317170967375793	0.6287644484144874	0.0006298948642340029
1.1576056221584063	0.6352270875685675	0.0005977073316474334
1.2988548708654362	0.638902632995531	0.000565902245775347
1.457339134571013	0.6355341595598943	0.0005328359611876118
1.6351614031651285	0.6246142124602221	0.0004986892534381628
1.8346812701135673	0.6058741404337752	0.0004636767147875905
2.0585462428295878	0.5773741719097535	0.00042731954240665817
2.309726873488766	0.5417577785333387	0.00039077489609470705
2.5915561764515687	0.49508415951650775	0.00035266600162449813
2.9077738553388954	0.43946043470807294	0.00031367793406113383
3.262575926627009	0.376166213732271	0.00027397691511387654
3.6606703982368316	0.308752609085679	0.00023433081154540755
4.107339741938639	0.2403077058726945	0.00019516769239286716
4.608510988543011	0.17506304095235212	0.00015726110124387487
5.170834375998645	0.1180743617672122	0.0001219275597208663
5.801771594009455	0.07236542312067377	0.00009011345297836883

==> uns-pf-slp-3.dat <==
0.0008428260223523721	0.10120861538751394	0.0029805940473019064
0.0014445088751609172	0.10401975368245821	0.0028268742434535
0.0021508182355503337	0.10525526492195336	0.0026909034362330993
0.0028398040275635647	0.11012096010407854	0.0029336918384298928
0.0035764615710129283	0.11071045967741705	0.0026211461013306244
0.0042269780796731545	0.11688062660337074	0.0035034421368286563
0.004742747411323152	0.11998733074295499	0.0033511308006976943
0.005321450119597439	0.12128630722554537	0.003180750251095076
0.005970765237835719	0.12214759777528647	0.0030134649784034346
0.006699308783156338	0.12642289677058813	0.0028942533994058134
0.007516748085768637	0.1263159380084777	0.0027311953172799836
0.008433930068571351	0.12931607765471656	0.002608855020445712
0.009463025179229274	0.13317195010867428	0.0024993671827296814
0.010617688884619395	0.13871510295914863	0.002408161216099683
0.011913242870579797	0.13670836164976613	0.002256946283430651
0.013366878351371823	0.1454193878293187	0.0021975301357589636
0.01499788418664857	0.14449244566365696	0.0020679796197929307
0.016827902832903266	0.15067304516868935	0.001993615797025468
0.018881217525717777	0.15986606292626593	0.0019386607746959825
0.021185074503545002	0.1609613736600849	0.0018364728756737265
0.02377004454873951	0.16607171064122322	0.00176104929579178
0.02667042864326548	0.17397558971397006	0.0017016406120659352
0.029924713121887506	0.1791457184942409	0.0016301474915330553
0.033576080362449884	0.18594611258735366	0.0015678959385461164
0.03767298178979451	0.19315493373310963	0.0015086086249427014
0.042269780796731285	0.19934815227419456	0.0014468709289974966
0.047427474113231234	0.20916356220308868	0.0013991578009867824
0.05321450119597402	0.21987522504527124	0.0013542904997240733
0.05970765237835667	0.22890593642733462	0.0013045244141506641
0.06699308783156267	0.24230392620564356	0.0012670796300050854
0.07516748085768575	0.24943116360925813	0.0012136655923959982
0.08433930068571296	0.2618690046280187	0.0011739936075426843
0.09463025179229213	0.27414939951220435	0.0011340111714109873
0.10617688884619308	0.28615529391938205	0.0010937663948080963
0.11913242870579678	0.29826567570733814	0.0010542056083930058
0.13366878351371703	0.31601402980648347	0.0010244172089279961
0.1499788418664845	0.32914503051637606	0.0009870004135836895
0.16827902832903163	0.34449313165083095	0.0009532657011272045
0.1888121752571761	0.36193206452204907	0.0009224380594693613
0.21185074503544787	0.3788333418265683	0.0008909386118638763
0.23770044548739272	0.3969436951973346	0.0008609702351134942
0.26670428643265254	0.41598024528432964	0.0008320703311023186
0.2992471312188728	0.43319532206826356	0.0008016144966736386
0.3357608036244967	0.4524750435219362	0.0007734299734448851
0.37672981789794235	0.47405614889796704	0.0007473750155937545
0.4226978079673088	0.49318688766739566	0.0007196634462436097
0.47427474113230805	0.5132172611251695	0.0006930655479623761
0.5321450119597358	0.5339992533538975	0.0006674119959631578
0.5970765237835631	0.5526253213457	0.0006409720225813601
0.669930878315623	0.5723008164668175	0.0006157945858139413
0.7516748085768511	0.5897666933584768	0.0005901518931812469
0.8433930068571219	0.6055518757888723	0.0005645460333964489
0.9463025179229128	0.6189399748842779	0.0005388252634334311
1.0617688884619223	0.6293092005790966	0.0005129271931371197
1.1913242870579612	0.6361279651855211	0.00048685084437831937
1.3366878351371603	0.6371617392577746	0.00045999014572666464
1.4997884186648323	0.6331089523128349	0.00043287540484875656
1.682790283290301	0.6208750302485135	0.0004046930820765042
1.8881217525717462	0.5990054425385559	0.0003752658700058461
2.118507450354465	0.5700354226135342	0.0003456006936353983
2.37700445487391	0.5316167785900724	0.00031508158620669385
2.6670428643265036	0.48234911166938976	0.00028333773964385516
2.992471312188701	0.424852593328057	0.0002510399387124749
3.357608036244934	0.36035973225383316	0.00021826887560699642
3.7672981789793916	0.2925628573910637	0.00018566638343212822
4.226978079673058	0.22424677114787897	0.00015345702790029578
4.742747411323042	0.1607205960897908	0.0001226477119567688
5.321450119597311	0.10622511706914108	0.0000941320014080058
5.970765237835576	0.06315841157274443	0.00006852345983920108

==> uns-pf-slp-4.dat <==
0.0005758878901140529	0.08755925424976328	0.0027389027122726025
0.000998167070114848	0.09060420021675374	0.002591867095048299
0.001489278875892044	0.09349106010819518	0.002488895012698204
0.001953536328795147	0.09387720988919884	0.0026670092399882993
0.0024598663817274008	0.09675755519146076	0.0024129141160607924
0.0031086237834305015	0.10513353389678337	0.002237390183284578
0.00366501389238966	0.10080435959534294	0.0028534615327865057
0.004112213222534274	0.10683132885021027	0.0027732031194473983
0.004613979123707992	0.10997033477799467	0.002656257284285074
0.005176969724564366	0.11036262928406804	0.002512137370267524
0.0058086555683237685	0.10947098015934928	0.002362010740432474
0.006517418742343125	0.1101479636318415	0.002236766249417352
0.0073126641033224755	0.11719613723280847	0.002178156164541463
0.008204944074039355	0.1179089514982205	0.002062556022265726
0.009206098667587672	0.12164690695819141	0.001977802403011856
0.010329412597158071	0.1273330209693327	0.0019103057644528196
0.011589791556110523	0.12860688061566639	0.0018124434582389769
0.013003960007469081	0.13276458579764616	0.0017384951651655334
0.014590683107385014	0.13394923867758457	0.0016485513888434777
0.016371015707357894	0.14249215251644207	0.0016051951479623126
0.018368581739322844	0.14567502992163447	0.0015322333922561703
0.02060988769087426	0.15290102449053572	0.0014819636881411896
0.02312467433025183	0.15744705115075022	0.0014197099638658156
0.025946311348265447	0.16478669397663967	0.0013711767328129297
0.029112240153818303	0.17207446196220574	0.0013227890004987937
0.032664470698654725	0.17515767676925512	0.001259931554767545
0.0366501389238963	0.1873604106709611	0.0012301874144275472
0.04112213222534233	0.19601821113628062	0.001187901896086437
0.046139791237079536	0.20334887925634357	0.0011422291949317223
0.05176969724564331	0.21153599715572596	0.0010998273259274066
0.058086555683237284	0.2214850710775256	0.0010624404424433907
0.06517418742343074	0.234294938559085	0.0010316059019656518
0.07312664103322412	0.24193816737760374	0.0009896566747516467
0.08204944074039262	0.2549474397419623	0.0009590863108322365
0.092060986675876	0.2659928759364134	0.0009248416233603007
0.10329412597158004	0.27876273427065096	0.0008938192888874875
0.11589791556110447	0.29252892968004	0.0008644040158407358
0.13003960007468973	0.3069885103563902	0.0008359752609182565
0.14590683107384864	0.32106630224984245	0.0008071044241736397
0.16371015707357744	0.336995748977436	0.0007806288111975172
0.18368581739322698	0.3536362480987283	0.0007549370711846062
0.20609887690874132	0.37114515284320054	0.0007301368390276124
0.23124674330251624	0.38860707613931467	0.0007053224655608579
0.25946311348265183	0.40624603644683704	0.0006808115785631877
0.29112240153818014	0.42551161110667707	0.0006577912201653643
0.32664470698654446	0.4436617888339808	0.0006341009119135784
0.3665013892389602	0.4640118368533564	0.0006122050313988336
0.4112213222534206	0.4832908219202113	0.0005898432836249958
0.461397912370792	0.5045925292833623	0.0005689875620869151
0.5176969724564281	0.5236112059350561	0.0005471883356405856
0.5808655568323676	0.542712067327245	0.0005259168723151617
0.6517418742343021	0.5629110545859308	0.0005056526103406395
0.7312664103322368	0.5809568379324133	0.00048495819061878303
0.8204944074039218	0.5983702497267273	0.00046464082004863945
0.9206098667587524	0.6120071002480969	0.0004436194664180342
1.032941259715791	0.6235171034894599	0.0004227236542927687
1.1589791556110343	0.6316158489749806	0.0004016602685959849
1.3003960007468869	0.6342582226138559	0.0003799840942588434
1.4590683107384785	0.6306422269867726	0.0003577040755557808
1.6371015707357623	0.6217254487428979	0.0003352985590296312
1.836858173932254	0.602909770175683	0.00031171559158105113
2.0609887690873947	0.5770155736751938	0.000287889703388272
2.312467433025144	0.5409424428015286	0.0002631527384201348
2.5946311348265017	0.49478622490714674	0.00023759711603972035
2.9112240153817805	0.4402295602116819	0.00021157871015980783
3.2664470698654178	0.37805138631967106	0.00018510058114311844
3.6650138923895694	0.3108571401293491	0.00015845749585896446
4.112213222534166	0.24252209015332762	0.0001321320022372957
4.613979123707881	0.17761877228083914	0.00010675219084971392
5.176969724564244	0.12019897023688304	0.00008290538459040502
5.808655568323629	0.07386009069917399	0.00006135320903271042
6.517418742342964	0.040300482715212395	0.00004278460125947608

==> uns-pf-slp-5.dat <==
0.0005285322673284656	0.07701134369885734	0.002323035543977695
0.0008558044663937109	0.08767855978267693	0.0027547911857995315
0.0012113108685878112	0.08261487418809342	0.002247659764469059
0.0015954957443022012	0.08530808802662777	0.002437373943617936
0.0020087265813335214	0.08827989953668211	0.0022097614187279193
0.002532642614626298	0.08853133672526946	0.001970772260173232
0.0029960219682797977	0.09338142610472167	0.002631768212594444
0.003361591937904023	0.09624898248678619	0.002522408722270286
0.0037717681901610184	0.0970939074877366	0.002391736744476054
0.004231993514709775	0.09630173317508302	0.0022487151078015664
0.004748374821990605	0.1015534088214554	0.0021800408869519696
0.005327764178216243	0.10590036888084824	0.0021016777304876644
0.005977849728127556	0.10475524110854141	0.0019733552089251797
0.00670725771200309	0.10939861931326822	0.0019038086971423294
0.007525666930626633	0.1131514887529509	0.0018278793317711003
0.008443937177093092	0.11734706838980824	0.0017573307489543702
0.009474253339664888	0.12076960999819696	0.0016830468987217996
0.010630287087836	0.12172549859403282	0.0015951743844611873
0.011927378287079852	0.12676491715834015	0.00153679848767963
0.013382738549544129	0.13292176770653003	0.0014856463494406526
0.015015679621686796	0.13372450354872958	0.001406769303283174
0.016847869639418516	0.13966568647129976	0.0013572574874334649
0.018903620651101342	0.14674176638005781	0.001313391669254719
0.021210211223659375	0.15088899940307687	0.0012573210174309543
0.023798248412588416	0.15675945053625803	0.0012098575869802773
0.026702073898986642	0.1634384150810963	0.001166257519972866
0.029960219682797794	0.17243299397002088	0.00113090876615453
0.03361591937904006	0.17751194551632452	0.0010832561863794766
0.037717681901609894	0.185179527078102	0.001044513052301727
0.042319935147097414	0.19455155484569403	0.0010107290285842614
0.04748374821990555	0.202334637345422	0.0009730888665325579
0.05327764178216201	0.21176319922999187	0.0009398155591939578
0.05977849728127518	0.22059193621795406	0.0009055495150686199
0.06707257712003047	0.2313770859170448	0.0008755431599619535
0.07525666930626572	0.24497651651618124	0.0008505103704378326
0.08443937177093015	0.25601082783046963	0.0008208173976670669
0.09474253339664786	0.2675976850785486	0.0007922432763251729
0.10630287087835916	0.28131488102858604	0.0007668558572552722
0.11927378287079769	0.29484953350447607	0.0007411696181270904
0.13382738549544038	0.3100057756869285	0.0007174675752034691
0.15015679621686678	0.3236781185664136	0.0006921082984622939
0.16847869639418353	0.33974809250539895	0.0006694157088998996
0.1890362065110117	0.3559454710490276	0.0006468582503643133
0.21210211223659206	0.3727205541219428	0.0006248978889974869
0.23798248412588272	0.3909667349203758	0.000604209138668373
0.26702073898986406	0.4093758217800003	0.0005836849300629555
0.2996021968279749	0.42837375602803796	0.0005636750527398655
0.3361591937903972	0.44864453592076436	0.0005445886394959675
0.3771768190160957	0.46764443931343946	0.0005248984294248825
0.42319935147097093	0.4861016389402122	0.0005052204585313245
0.4748374821990525	0.5076509830686337	0.0004874162474301724
0.5327764178216162	0.5279473320969672	0.00046925908104865707
0.5977849728127457	0.547012687484562	0.00045093722276460304
0.6707257712002985	0.566235591447376	0.0004331277087473437
0.752566693062651	0.5833777172208024	0.00041504224578355135
0.8443937177092964	0.6004224997868739	0.00039750799243361203
0.9474253339664733	0.6137329100488021	0.00037940853119008917
1.0630287087835824	0.6238848842905941	0.0003611350307009432
1.192737828707966	0.6304130743306788	0.00034271253686772894
1.3382738549543916	0.6326656040304666	0.0003241190057099393
1.501567962168656	0.6283256538162623	0.0003049367602627316
1.6847869639418263	0.6170672454906874	0.0002852880845555234
1.890362065110103	0.5975115952361004	0.00026502726498914606
2.1210211223659026	0.5687961046967664	0.00024411568951365737
2.3798248412588054	0.5302887975420939	0.00022252233696970874
2.6702073898986196	0.4826977451426703	0.00020042644391955988
2.9960219682797296	0.42598722642808234	0.0001777524822928739
3.361591937903948	0.362273766312389	0.00015475184271041594
3.7717681901609263	0.2943913198158928	0.0001316982142735377
4.2319935147096714	0.2267655872843644	0.0001091204028211935
4.7483748219904784	0.16311040536843527	0.00008736917192291084
5.327764178216117	0.10816844696631629	0.00006716881448724882
5.977849728127418	0.0646130921935302	0.00004900920399754842
6.7072577120029315	0.03412783027636333	0.00003362573028571559

==> uns-pf-slp-6.dat <==
0.0007933489474084932	0.06994990410598947	0.0019769011726324436
0.00132083634844243	0.08025991274471564	0.0025068985004387044
0.0018770610981969614	0.07807558929951518	0.0020741031246486238
0.0024684703990463953	0.08352416565462709	0.0022911295968193967
0.003107387983478971	0.08587130317318277	0.002070540979284336
0.0036693625402272148	0.09419755975491127	0.002822260236055142
0.004117092485659264	0.0968406262113034	0.0027015065525914355
0.0046194537469776455	0.09329464300064985	0.002503257835921426
0.005183112352903264	0.09631867631271837	0.0024012229387103097
0.005815547710677941	0.09854199647086594	0.0022929147557492692
0.00652515185325417	0.10037896069046788	0.0021847340535077423
0.007321340796473833	0.1077283498871668	0.002136693528013812
0.008214679483877472	0.10609775651361486	0.0020018444625210354
0.009217021977086248	0.11088634184327904	0.0019320406462360253
0.010341668751997534	0.11664891878641022	0.0018707579072781315
0.011603543188019214	0.1186969628077909	0.0017815459734094718
0.013019389592247377	0.12402000637292246	0.0017191869481334888
0.01460799538624844	0.12822586495067612	0.001650308168768718
0.016390440403728695	0.13618362646406842	0.0016056085723276266
0.0183903766071201	0.13893704728870304	0.0015310390338888272
0.0206343419347519	0.14672876941486182	0.0014853707527791478
0.023152112443168504	0.15153112711679448	0.0014250436180280868
0.025977097417309143	0.15713695250960602	0.0013699868351740396
0.02914678269142069	0.1684498915414099	0.0013390987312562586
0.03270322806330311	0.17196199570587067	0.001277301637848096
0.036693625402271945	0.1791698468264638	0.001230862929213863
0.04117092485659245	0.18625052421682206	0.0011847479955765362
0.04619453746977608	0.19581800014694106	0.0011468418593294945
0.051831123529032214	0.20755507427685527	0.0011146638289662246
0.058155477106778826	0.21673903977436373	0.0010753400059766906
0.06525151853254117	0.22701526960133836	0.0010389742058624842
0.07321340796473783	0.23970193540393522	0.001007889686139648
0.08214679483877416	0.24930517688434495	0.0009703823286820591
0.09217021977086176	0.2634779322930129	0.0009417797628363246
0.10341668751997445	0.274622997227247	0.0009077069946739927
0.11603543188019082	0.28943715578292084	0.0008797400663018489
0.1301938959224727	0.303219859547508	0.0008500726662599711
0.14607995386248346	0.31837269463395235	0.0008223281121529526
0.16390440403728573	0.3327374507536299	0.0007936482687082976
0.1839037660711996	0.3490888215483457	0.0007674413612491421
0.2063434193475169	0.36648359628650773	0.0007423428005372284
0.2315211244316829	0.3855366249233837	0.0007188032818166228
0.25977097417308936	0.40192350205487626	0.0006928654915277848
0.29146782691420514	0.4214238594116874	0.0006697871183751141
0.32703228063302814	0.44020088762275644	0.0006462531719000947
0.3669362540227157	0.4603360334223794	0.000623899613118923
0.41170924856592034	0.48033402774937595	0.0006016569083073781
0.46194537469775687	0.5005422155570519	0.0005798258676262563
0.5183112352903183	0.5221046935635174	0.0005590569224284794
0.5815547710677845	0.5406946527419582	0.0005370976695834585
0.6525151853254072	0.5597047159341292	0.0005158895298474891
0.7321340796473712	0.5785317520380417	0.0004951546143082716
0.8214679483877342	0.5950641301574876	0.0004740881682589728
0.9217021977086102	0.609440625793848	0.0004529423524418733
1.0341668751997382	0.6211065887985443	0.0004316783807054562
1.1603543188019019	0.6286494911845577	0.0004099977891969247
1.3019389592247157	0.6324460280793592	0.00038822988692984334
1.4607995386248214	0.6294776993208943	0.0003656515385498026
1.6390440403728426	0.6203684765050286	0.0003426905207128448
1.8390376607119812	0.6028504632727981	0.0003189202017916207
2.063434193475158	0.5767624031543107	0.000294493492202759
2.3152112443168122	0.5406056225847725	0.0002691643323250894
2.5977097417308714	0.4951364351911753	0.00024318661826494429
2.914678269142025	0.44024971028335375	0.0002164844816761785
3.270322806330256	0.37875604400842494	0.00018956450302566057
3.6693625402271333	0.3115301865330344	0.00016230328062771037
4.117092485659174	0.2433038965403869	0.0001354103195138178
4.6194537469775305	0.17825597206145907	0.00010942064617175886
5.183112352903136	0.1208473736016038	0.00008505421464540552
5.815547710677788	0.07412935058501867	0.00006288865816928204
6.525151853254014	0.04055766496036374	0.0000439150824380341
7.3213407964736605	0.019115382820616488	0.000028462217344732943

==> uns-pf-slp-7.dat <==
0.0014910161947475054	0.07404982681975711	0.002179822558890085
0.0024055407592388865	0.08129592379432467	0.0025429822134144615
0.0034208179726439403	0.08060548772687832	0.0021234039443023198
0.004516490341633769	0.09240280912399129	0.002423276502074277
0.005675963660331205	0.09704143770114666	0.0022152346442253714
0.006715216072490045	0.09770979191355855	0.0028901139962730048
0.007534596357958958	0.0996551166840081	0.00275547027256959
0.008453956159346309	0.10660842086244982	0.0026905538225127043
0.009485494822646313	0.10572672093710557	0.0025295211236751576
0.010642900239194888	0.11812340921235964	0.0025241427681755007
0.011941530475671439	0.11873774895520435	0.0023891330417271706
0.013398617566312675	0.12210591940178539	0.002287253432437002
0.015033496171537262	0.12799584386403728	0.0022107715290638416
0.016867860137142702	0.13296436664782454	0.0021272256625029075
0.01892605035845855	0.14091949022791853	0.0020674330790611175
0.021235377769238773	0.14324707986806604	0.001967835621095619
0.023826485741159587	0.15402689563515862	0.0019263899781813516
0.026733756702743635	0.15705320879269624	0.0018364086764439296
0.02999576837329713	0.16341761637834792	0.0017684605034172308
0.03365580566580652	0.16816078444750185	0.0016935900414569282
0.03776243505143556	0.18143216432249448	0.001660745443911165
0.04237014900708999	0.187172804332528	0.0015924554907972496
0.047540089097479005	0.19763367226330805	0.0015448147206269104
0.05334085728653094	0.20746929631905733	0.0014942485599640037
0.05984942624377499	0.21742278879801938	0.001444103963592353
0.06715216072489974	0.2279724173885216	0.001396005345379279
0.07534596357958899	0.24094748204371022	0.0013548996328588614
0.08453956159346254	0.2535854444017952	0.001312224342453885
0.09485494822646244	0.26338480949649945	0.0012625287916649788
0.106429002391948	0.2796935792103679	0.001228251143966347
0.1194153047567133	0.2928784354289836	0.001186559789996799
0.1339861756631253	0.30747127389014833	0.001147752381571626
0.15033496171537142	0.3229871256933021	0.0011105510698339086
0.16867860137142585	0.33776080104163425	0.0010721376615517742
0.1892605035845842	0.35313587105630384	0.0010349439888521885
0.2123537776923861	0.3708501727061918	0.0010012560926850418
0.23826485741159348	0.3893293003796037	0.0009685108127371885
0.267337567027434	0.40750733941826467	0.0009354350671558288
0.2999576837329689	0.4250274222535909	0.0009018917298401607
0.33655805665806315	0.4451988115528557	0.0008714107779617528
0.3776243505143521	0.4653632403467903	0.0008410890256045765
0.42370149007089564	0.4837729404603903	0.0008095929457409112
0.47540089097478533	0.5048395000133775	0.000780769056438437
0.5334085728653049	0.5253919399205779	0.0007519476942753119
0.5984942624377454	0.5437430493773805	0.0007221755622604349
0.6715216072489931	0.5635170752409736	0.0006940639205596931
0.7534596357958844	0.5810959947657574	0.0006653801950752762
0.8453956159346169	0.5977900836402633	0.000637118597405543
0.9485494822646158	0.6118986928374098	0.0006085351820313279
1.0642900239194715	0.6218685087547915	0.000579155535201025
1.1941530475671258	0.630311889174426	0.0005504573544149018
1.3398617566312456	0.6312246223593421	0.0005200413710338685
1.5033496171537017	0.6278142682646395	0.0004896226722148659
1.6867860137142432	0.6168559674493261	0.00045818177907832155
1.8926050358458248	0.5971031176553712	0.0004255696012157128
2.1235377769238437	0.5684424751713428	0.00039200281877660074
2.3826485741159216	0.5303271541531089	0.00035745210700043495
2.6733756702743197	0.4818246000192153	0.0003216550792859634
2.9995768373296636	0.42578030303920217	0.0002854556953424042
3.365580566580601	0.36238623463573055	0.0002486175459126618
3.7762435051434915	0.29498376841758195	0.0002117605170584014
4.237014900708928	0.22703878260515348	0.00017538641611177557
4.754008909747819	0.16356018780947915	0.0001405350748399065
5.3340857286530055	0.10830019954335837	0.00010795942365810464
5.984942624377401	0.06487914049974174	0.0000788857343801988
6.7152160724898655	0.034269807463926626	0.0000541254800509149
7.534596357958779	0.015480675725374893	0.000034343210023812665
8.453956159346115	0.005822449461956553	0.000019883772833542844

==> uns-pf-slp-8.dat <==
0.0013097579107963187	0.06413417250178606	0.0019155199931938768
0.0021075425890107607	0.07587399799020587	0.002322794339496457
0.002954325114968497	0.07852674188993121	0.0019958693118486614
0.003922366138562666	0.08172737732657646	0.002164251861103357
0.00491712160569831	0.08494365196478433	0.0019706435389341068
0.0058224480307636885	0.09474692097797079	0.0027048477466134944
0.0065328941397309985	0.09428467532473869	0.002547304285884242
0.007330027784779321	0.09476523119874464	0.002410931018940941
0.008224426445068548	0.10321017934067853	0.0023753167852440644
0.009227958247415985	0.1065538940455647	0.002278478496681839
0.010353939449128734	0.10417194925183276	0.002126844148513482
0.011617311136647539	0.11354830410958092	0.002096286306833771
0.01303483748468625	0.12117100013202405	0.002044370557012461
0.014625328206644953	0.11952171027735535	0.0019168303222954328
0.016409888148078713	0.12797655346724418	0.0018725157373863826
0.018412197335175354	0.13376502364355256	0.0018073054436029481
0.020658825194316152	0.14030663627741044	0.0017474283519271687
0.02317958311222106	0.14533702809310942	0.0016789911579714412
0.026007920014938155	0.1547189744521979	0.0016354303776596705
0.02918136621477003	0.16289913377790277	0.0015842352007943246
0.03274203141471579	0.1695438304758946	0.0015258128454793307
0.03673716347864569	0.1800618789487431	0.0014844690940426473
0.04121977538174852	0.1858617975830629	0.0014238208159771464
0.04624934866050368	0.19495896430533163	0.00137667642665051
0.0518926226965309	0.2065507583375462	0.0013377460221861276
0.05822448030763661	0.21489095875272718	0.0012881586172885041
0.06532894139730945	0.22768028567652543	0.0012517655214321817
0.0733002778477926	0.23749577682947628	0.001206947048545065
0.08224426445068467	0.24874309218006396	0.0011660999743109096
0.09227958247415909	0.2606989374755384	0.0011270155335549896
0.10353939449128662	0.27447289455019125	0.0010917168226065952
0.11617311136647458	0.28664948155380393	0.0010532606318314447
0.1303483748468615	0.3006855091519919	0.0010183956152045638
0.14625328206644828	0.3167724957698094	0.0009868110513209264
0.16409888148078527	0.33185408018867946	0.0009535288820893661
0.18412197335175207	0.34654859721600645	0.0009199036540603241
0.2065882519431601	0.3654566759249905	0.0008918220813880056
0.23179583112220897	0.38259347112459896	0.0008614479635485821
0.2600792001493795	0.40071004290582685	0.000832291357525135
0.2918136621476974	0.42000644341870363	0.0008044299802084818
0.327420314147155	0.4390439584477987	0.0007764513940566205
0.36737163478645396	0.45792233650518815	0.0007486109673957123
0.41219775381748275	0.4781469260944106	0.0007221725145713921
0.4624934866050326	0.49791479313591586	0.0006957252829384547
0.5189262269653038	0.5185013189120063	0.0006702475020552479
0.5822448030763604	0.537221219413464	0.0006440756055652551
0.653289413973089	0.5585788917171338	0.0006200154780785371
0.7330027784779205	0.5759585405382863	0.0005943686338022173
0.8224426445068415	0.5918917919398979	0.0005688286078867616
0.9227958247415842	0.6073342969604122	0.0005439690303951803
1.0353939449128562	0.6193224300305402	0.0005185834778269044
1.1617311136647355	0.6262525669068795	0.0004923058889875258
1.3034837484686046	0.6304717188736846	0.0004663297004252107
1.4625328206644739	0.6273318915231214	0.00043914602344006555
1.6409888148078438	0.6187404708228369	0.00041173191582991167
1.8412197335175053	0.6013023510254328	0.0003831834314946783
2.0658825194315824	0.5762252309464215	0.0003541248525407578
2.317958311222069	0.54025029993353	0.00032371124024495296
2.600792001493774	0.49498610519668945	0.00029252081540626204
2.9181366214769575	0.44100691966051586	0.0002606651511210275
3.274203141471525	0.3787060184223663	0.00022804017986164513
3.6737163478645103	0.31192596705766484	0.0001953826683386687
4.121977538174791	0.24369023083259553	0.00016303443059985926
4.624934866050289	0.17872511873804242	0.00013181142904537596
5.189262269653005	0.12112625120875717	0.00010244232098235676
5.822448030763562	0.07454883877167405	0.00007587185683919822
6.532894139730836	0.04080688922706469	0.000052994038376913756
7.33002778477914	0.019261447264	0.00003437199416168286
8.224426445068335	0.007602020105653559	0.00002038566007992025
